Terminal Localization of Empirical Reverse Diffusions under Singular Score Errors

For a finite empirical target, the exact reverse diffusion is driven toward training points by an attraction whose strength diverges as the forward noising time decreases to zero. We study whether this terminal localization persists under progressively measurable score errors that may themselves be singular. For reverse Ornstein--Uhlenbeck diffusions, from an arbitrary initial law and under a deterministic error envelope \(E\) imposed along the perturbed trajectory satisfying \(t\int_t^T E(\sigma)/\sigma\,d\sigma\to0\), we prove almost-sure convergence to a training point, together with explicit uniform bounds on a terminal window with probability arbitrarily close to one. Every training point has positive terminal probability, although the terminal selection probabilities need not match the empirical weights. The results cover power-law errors \(E(t)=O(t^{-\gamma})\), \(0<\gamma<1\), including infinite squared-error energy. For suitable errors in this range, the exact and perturbed full path laws can be mutually singular while their terminal laws share the same finite support. For suitable switched perturbations at the critical scale \(t^{-1}\), arbitrarily small positive amplitudes can produce a nonzero terminal displacement with arbitrarily high probability. These results quantify stochastic robustness of empirical terminal attraction without requiring absolute continuity of the full path laws.

==> Python/data/endpoint_bars.csv <==
idx,gamma,qhat,err_plus,err_minus
1.0000000000e+00,2.5000000000e-01,5.0690000000e-01,9.7945358092e-03,9.7998351814e-03
2.0000000000e+00,5.0000000000e-01,5.1880000000e-01,9.7839728417e-03,9.7984117109e-03
3.0000000000e+00,7.5000000000e-01,5.2070000000e-01,9.7817719348e-03,9.7976700514e-03


==> Python/data/offset_kde.csv <==
x,g075,g1s
-8.0000000000e-03,4.2367450012e-17,0.0000000000e+00
-7.8750000000e-03,5.5937745696e-16,0.0000000000e+00
-7.7500000000e-03,6.6983238685e-15,0.0000000000e+00
-7.6250000000e-03,7.2747143427e-14,0.0000000000e+00
-7.5000000000e-03,7.1656317482e-13,0.0000000000e+00
-7.3750000000e-03,6.4015030421e-12,0.0000000000e+00
-7.2500000000e-03,5.1867900209e-11,0.0000000000e+00
-7.1250000000e-03,3.8115806896e-10,0.0000000000e+00
-7.0000000000e-03,2.5404001063e-09,0.0000000000e+00
-6.8750000000e-03,1.5356455778e-08,0.0000000000e+00
-6.7500000000e-03,8.4192587945e-08,0.0000000000e+00
-6.6250000000e-03,4.1865295800e-07,0.0000000000e+00
-6.5000000000e-03,1.8881543091e-06,0.0000000000e+00
-6.3750000000e-03,7.7238324794e-06,0.0000000000e+00
-6.2500000000e-03,2.8658592764e-05,0.0000000000e+00
-6.1250000000e-03,9.6455540564e-05,0.0000000000e+00
-6.0000000000e-03,2.9450187850e-04,0.0000000000e+00
-5.8750000000e-03,8.1582956209e-04,0.0000000000e+00
-5.7500000000e-03,2.0509797621e-03,0.0000000000e+00
-5.6250000000e-03,4.6809667061e-03,0.0000000000e+00
-5.5000000000e-03,9.7047135908e-03,0.0000000000e+00
-5.3750000000e-03,1.8294578626e-02,0.0000000000e+00
-5.2500000000e-03,3.1407033507e-02,0.0000000000e+00
-5.1250000000e-03,4.9222860691e-02,0.0000000000e+00
-5.0000000000e-03,7.0701764430e-02,0.0000000000e+00
-4.8750000000e-03,9.3634975488e-02,0.0000000000e+00
-4.7500000000e-03,1.1538939975e-01,0.0000000000e+00
-4.6250000000e-03,1.3410246645e-01,0.0000000000e+00
-4.5000000000e-03,1.4974385873e-01,0.0000000000e+00
-4.3750000000e-03,1.6455739416e-01,0.0000000000e+00
-4.2500000000e-03,1.8287832854e-01,0.0000000000e+00
-4.1250000000e-03,2.1069190789e-01,0.0000000000e+00
-4.0000000000e-03,2.5514948351e-01,0.0000000000e+00
-3.8750000000e-03,3.2381797732e-01,0.0000000000e+00
-3.7500000000e-03,4.2341005550e-01,0.0000000000e+00
-3.6250000000e-03,5.5847181028e-01,0.0000000000e+00
-3.5000000000e-03,7.3140643837e-01,0.0000000000e+00
-3.3750000000e-03,9.4520460397e-01,0.0000000000e+00
-3.2500000000e-03,1.2088478843e+00,0.0000000000e+00
-3.1250000000e-03,1.5433055060e+00,0.0000000000e+00
-3.0000000000e-03,1.9848887258e+00,0.0000000000e+00
-2.8750000000e-03,2.5835741633e+00,0.0000000000e+00
-2.7500000000e-03,3.3964875249e+00,0.0000000000e+00
-2.6250000000e-03,4.4794250079e+00,0.0000000000e+00
-2.5000000000e-03,5.8801863568e+00,0.0000000000e+00
-2.3750000000e-03,7.6359343850e+00,0.0000000000e+00
-2.2500000000e-03,9.7740797606e+00,0.0000000000e+00
-2.1250000000e-03,1.2314644475e+01,0.0000000000e+00
-2.0000000000e-03,1.5272850133e+01,0.0000000000e+00
-1.8750000000e-03,1.8662419712e+01,0.0000000000e+00
-1.7500000000e-03,2.2500181625e+01,0.0000000000e+00
-1.6250000000e-03,2.6810484633e+01,0.0000000000e+00
-1.5000000000e-03,3.1626507118e+01,0.0000000000e+00
-1.3750000000e-03,3.6987768697e+01,0.0000000000e+00
-1.2500000000e-03,4.2937529948e+01,4.9406564584e-324
-1.1250000000e-03,4.9524665480e+01,9.2365572490e-319
-1.0000000000e-03,5.6808892926e+01,1.3490589038e-313
-8.7500000000e-04,6.4860748142e+01,1.7870655399e-308
-7.5000000000e-04,7.3747442582e+01,2.1470318035e-303
-6.2500000000e-04,8.3505765416e+01,2.3395099917e-298
-5.0000000000e-04,9.4115526724e+01,2.3120635156e-293
-3.7500000000e-04,1.0548969415e+02,2.0723497179e-288
-2.5000000000e-04,1.1748673401e+02,1.6846696873e-283
-1.2500000000e-04,1.2993604684e+02,1.2420952653e-278
0.0000000000e+00,1.4266227281e+02,8.3058384654e-274
1.2500000000e-04,1.5550229615e+02,5.0373309453e-269
2.5000000000e-04,1.6831911355e+02,2.7708047122e-264
3.7500000000e-04,1.8101520454e+02,1.3822919547e-259
5.0000000000e-04,1.9353446734e+02,6.2543484360e-255
6.2500000000e-04,2.0583359360e+02,2.5665681131e-250
7.5000000000e-04,2.1781826935e+02,9.5523878066e-246
8.7500000000e-04,2.2927173744e+02,3.2244788030e-241
1.0000000000e-03,2.3982484870e+02,9.8717815542e-237
1.1250000000e-03,2.4900236881e+02,2.7410690526e-232
1.2500000000e-03,2.5633476884e+02,6.9029200854e-228
1.3750000000e-03,2.6148223084e+02,1.5766458223e-223
1.5000000000e-03,2.6431158847e+02,3.2660578481e-219
1.6250000000e-03,2.6489966750e+02,6.1362356632e-215
1.7500000000e-03,2.6347857469e+02,1.0456073266e-210
1.8750000000e-03,2.6035799959e+02,1.6159340583e-206
2.0000000000e-03,2.5585081509e+02,2.2649941295e-202
2.1250000000e-03,2.5021126882e+02,2.8793798194e-198
2.2500000000e-03,2.4358994163e+02,3.3198561174e-194
2.3750000000e-03,2.3601579358e+02,3.4715865457e-190
2.5000000000e-03,2.2741737813e+02,3.2924952785e-186
2.6250000000e-03,2.1768312410e+02,2.8321141550e-182
2.7500000000e-03,2.0674143807e+02,2.2094530525e-178
2.8750000000e-03,1.9462986563e+02,1.5633176484e-174
3.0000000000e-03,1.8152674257e+02,1.0032244615e-170
3.1250000000e-03,1.6773555608e+02,5.8389858765e-167
3.2500000000e-03,1.5363200490e+02,3.0822308719e-163
3.3750000000e-03,1.3959675431e+02,1.4756431184e-159
3.5000000000e-03,1.2595781831e+02,6.4074604936e-156
3.6250000000e-03,1.1295705674e+02,2.5233585622e-152
3.7500000000e-03,1.0074284835e+02,9.0128143680e-149
3.8750000000e-03,8.9382791788e+01,2.9196467902e-145
4.0000000000e-03,7.8887749452e+01,8.5780511849e-142
4.1250000000e-03,6.9238459408e+01,2.2857850143e-138
4.2500000000e-03,6.0406352836e+01,5.5242148175e-135
4.3750000000e-03,5.2362980936e+01,1.2108606481e-131
4.5000000000e-03,4.5078870701e+01,2.4071668922e-128
4.6250000000e-03,3.8519018495e+01,4.3401692669e-125
4.7500000000e-03,3.2642769004e+01,7.0973392146e-122
4.8750000000e-03,2.7409640900e+01,1.0526230782e-118
5.0000000000e-03,2.2785766537e+01,1.4159197572e-115
5.1250000000e-03,1.8744676835e+01,1.7273996434e-112
5.2500000000e-03,1.5261454734e+01,1.9113289544e-109
5.3750000000e-03,1.2304961543e+01,1.9180789612e-106
5.5000000000e-03,9.8336154105e+00,1.7457656905e-103
5.6250000000e-03,7.7964059502e+00,1.4410991296e-100
5.7500000000e-03,6.1369181683e+00,1.0789223439e-97
5.8750000000e-03,4.7974554980e+00,7.3261355195e-95
6.0000000000e-03,3.7222798260e+00,4.5117823229e-92
6.1250000000e-03,2.8606703542e+00,2.5200534846e-89
6.2500000000e-03,2.1702123152e+00,1.2766146017e-86
6.3750000000e-03,1.6192293338e+00,5.8654087988e-84
6.5000000000e-03,1.1865451226e+00,2.4441350253e-81
6.6250000000e-03,8.5788069810e-01,9.2372039480e-79
6.7500000000e-03,6.2039573230e-01,3.1662434169e-76
6.8750000000e-03,4.5832802364e-01,9.8432042436e-74
7.0000000000e-03,3.5210785184e-01,2.7753459302e-71
7.1250000000e-03,2.8110471746e-01,7.0971858643e-69
7.2500000000e-03,2.2795499004e-01,1.6460524300e-66
7.3750000000e-03,1.8174531952e-01,3.4624983817e-64
7.5000000000e-03,1.3843547855e-01,6.6057772270e-62
7.6250000000e-03,9.8770678073e-02,1.1430012290e-59
7.7500000000e-03,6.5225752089e-02,1.7937334241e-57
7.8750000000e-03,3.9596147399e-02,2.5530394974e-55
8.0000000000e-03,2.2011048403e-02,3.2956842477e-53
8.1250000000e-03,1.1178633646e-02,3.8585318396e-51
8.2500000000e-03,5.1793194433e-03,4.0971985463e-49
8.3750000000e-03,2.1870855541e-03,3.9458480885e-47
8.5000000000e-03,8.4110425967e-04,3.4465306290e-45
8.6250000000e-03,2.9442228748e-04,2.7303124745e-43
8.7500000000e-03,9.3759536881e-05,1.9616927830e-41
8.8750000000e-03,2.7151953950e-05,1.2783155315e-39
9.0000000000e-03,7.1477310908e-06,7.5549843260e-38
9.1250000000e-03,1.7099267116e-06,4.0496501030e-36
9.2500000000e-03,3.7162702567e-07,1.9687468063e-34
9.3750000000e-03,7.3358699774e-08,8.6806184154e-33
9.5000000000e-03,1.3149782907e-08,3.4713619652e-31
9.6250000000e-03,2.1400737416e-09,1.2590343363e-29
9.7500000000e-03,3.1616495203e-10,4.1415574620e-28
9.8750000000e-03,4.2395025511e-11,1.2356010216e-26
1.0000000000e-02,5.1591970700e-12,3.3433457165e-25
1.0125000000e-02,5.6973461325e-13,8.2048905385e-24
1.0250000000e-02,5.7088676180e-14,1.8262187452e-22
1.0375000000e-02,5.1901906925e-15,3.6865602558e-21
1.0500000000e-02,4.2810118611e-16,6.7496066864e-20
1.0625000000e-02,3.2034440354e-17,1.1207900472e-18
1.0750000000e-02,2.1745865098e-18,1.6879471950e-17
1.0875000000e-02,1.3390883552e-19,2.3055918125e-16
1.1000000000e-02,7.4799966274e-21,2.8562435544e-15
1.1125000000e-02,3.7900236408e-22,3.2092069406e-14
1.1250000000e-02,1.7418922210e-23,3.2703219579e-13
1.1375000000e-02,7.2615858724e-25,3.0225574129e-12
1.1500000000e-02,2.7457802085e-26,2.5336774355e-11
1.1625000000e-02,9.4171282043e-28,1.9262959718e-10
1.1750000000e-02,2.9294415671e-29,1.3282903148e-09
1.1875000000e-02,8.2653418962e-31,8.3074250976e-09
1.2000000000e-02,2.1151591645e-32,4.7124978935e-08
1.2125000000e-02,4.9094030640e-34,2.4247071004e-07
1.2250000000e-02,1.0335115665e-35,1.1316428070e-06
1.2375000000e-02,1.9733358265e-37,4.7910437852e-06
1.2500000000e-02,3.4173068626e-39,1.8402048394e-05
1.2625000000e-02,5.3673863335e-41,6.4133793636e-05
1.2750000000e-02,7.6460377821e-43,2.0286227808e-04
1.2875000000e-02,9.8787894020e-45,5.8261389615e-04
1.3000000000e-02,1.1576142809e-46,1.5201886025e-03
1.3125000000e-02,1.2303145997e-48,3.6073188004e-03
1.3250000000e-02,1.1859326825e-50,7.7971423469e-03
1.3375000000e-02,1.0367999224e-52,1.5390812507e-02
1.3500000000e-02,8.2209217144e-55,2.7857092174e-02
1.3625000000e-02,5.9120262580e-57,4.6531307815e-02
1.3750000000e-02,3.8560458097e-59,7.2431732767e-02
1.3875000000e-02,2.2810654917e-61,1.0654643223e-01
1.4000000000e-02,1.2238349581e-63,1.5076678247e-01
1.4125000000e-02,5.9552131234e-66,2.0912441672e-01
1.4250000000e-02,2.6282154802e-68,2.8842477147e-01
1.4375000000e-02,1.0519950871e-70,3.9729036938e-01
1.4500000000e-02,3.8190507727e-73,5.4335864745e-01
1.4625000000e-02,1.2574364431e-75,7.2968006696e-01
1.4750000000e-02,3.7549613424e-78,9.5247306860e-01
1.4875000000e-02,1.0169829041e-80,1.2024820420e+00
1.5000000000e-02,2.4981041281e-83,1.4708581729e+00
1.5125000000e-02,5.5653961193e-86,1.7581066783e+00
1.5250000000e-02,1.1245279313e-88,2.0823569056e+00
1.5375000000e-02,2.0607865190e-91,2.4824693307e+00
1.5500000000e-02,3.4251873230e-94,3.0131841582e+00
1.5625000000e-02,5.1632623814e-97,3.7332120047e+00
1.5750000000e-02,7.0591528862e-100,4.6911501099e+00
1.5875000000e-02,8.7532531928e-103,5.9161765610e+00
1.6000000000e-02,9.8440744857e-106,7.4190500304e+00
1.6125000000e-02,1.0040810667e-108,9.2041321565e+00
1.6250000000e-02,9.2886188437e-112,1.1287330060e+01
1.6375000000e-02,7.7933104327e-115,1.3711715517e+01
1.6500000000e-02,5.9303629394e-118,1.6554310034e+01
1.6625000000e-02,4.0928801552e-121,1.9922447265e+01
1.6750000000e-02,2.5619180677e-124,2.3941943047e+01
1.6875000000e-02,1.4544201891e-127,2.8739651868e+01
1.7000000000e-02,7.4886407827e-131,3.4422167755e+01
1.7125000000e-02,3.4970717801e-134,4.1054399061e+01
1.7250000000e-02,1.4811346291e-137,4.8646278154e+01
1.7375000000e-02,5.6894851040e-141,5.7157085601e+01
1.7500000000e-02,1.9821651280e-144,6.6519230792e+01
1.7625000000e-02,6.2631834806e-148,7.6669388742e+01
1.7750000000e-02,1.7948942787e-151,8.7565872447e+01
1.7875000000e-02,4.6652083722e-155,9.9177603545e+01
1.8000000000e-02,1.0997441314e-158,1.1145048329e+02
1.8125000000e-02,2.3512602020e-162,1.2427598702e+02
1.8250000000e-02,4.5592999544e-166,1.3748742380e+02
1.8375000000e-02,8.0183326485e-170,1.5088909843e+02
1.8500000000e-02,1.2789642504e-173,1.6429870855e+02
1.8625000000e-02,1.8502106323e-177,1.7757438877e+02
1.8750000000e-02,2.4275734015e-181,1.9061092642e+02
1.8875000000e-02,2.8887635736e-185,2.0331141522e+02
1.9000000000e-02,3.1177411739e-189,2.1555265563e+02
1.9125000000e-02,3.0518033691e-193,2.2715956769e+02
1.9250000000e-02,2.7093272685e-197,2.3789534001e+02
1.9375000000e-02,2.1814979946e-201,2.4747050718e+02
1.9500000000e-02,1.5930763786e-205,2.5557461262e+02
1.9625000000e-02,1.0551320331e-209,2.6192921685e+02
1.9750000000e-02,6.3381928328e-214,2.6634688315e+02
1.9875000000e-02,3.4531267331e-218,2.6876705327e+02
2.0000000000e-02,1.7062710298e-222,2.6924236316e+02
2.0125000000e-02,7.6466629233e-227,2.6787419011e+02
2.0250000000e-02,3.1080235801e-231,2.6473093532e+02
2.0375000000e-02,1.1457374097e-235,2.5980114137e+02
2.0500000000e-02,3.8306662174e-240,2.5301780233e+02
2.0625000000e-02,1.1615875789e-244,2.4434631704e+02
2.0750000000e-02,3.1946113969e-249,2.3388560126e+02
2.0875000000e-02,7.9684259951e-254,2.2192074981e+02
2.1000000000e-02,1.8026668818e-258,2.0889431922e+02
2.1125000000e-02,3.6986807420e-263,1.9531056707e+02
2.1250000000e-02,6.8828236389e-268,1.8162051440e+02
2.1375000000e-02,1.1616488497e-272,1.6813798643e+02
2.1500000000e-02,1.7781628040e-277,1.5501480237e+02
2.1625000000e-02,2.4686334279e-282,1.4227540668e+02
2.1750000000e-02,3.1083514656e-287,1.2988939092e+02
2.1875000000e-02,3.5497033661e-292,1.1784724836e+02
2.2000000000e-02,3.6765665797e-297,1.0620339832e+02
2.2125000000e-02,3.4536731746e-302,9.5066823714e+01
2.2250000000e-02,2.9424457813e-307,8.4550779674e+01
2.2375000000e-02,2.2736527175e-312,7.4719958930e+01
2.2500000000e-02,1.5934125966e-317,6.5573940523e+01
2.2625000000e-02,1.0375378563e-322,5.7076888586e+01
2.2750000000e-02,0.0000000000e+00,4.9207975741e+01
2.2875000000e-02,0.0000000000e+00,4.1993289447e+01
2.3000000000e-02,0.0000000000e+00,3.5496911608e+01
2.3125000000e-02,0.0000000000e+00,2.9780075561e+01
2.3250000000e-02,0.0000000000e+00,2.4857962386e+01
2.3375000000e-02,0.0000000000e+00,2.0681219737e+01
2.3500000000e-02,0.0000000000e+00,1.7149986775e+01
2.3625000000e-02,0.0000000000e+00,1.4148157797e+01
2.3750000000e-02,0.0000000000e+00,1.1577142074e+01
2.3875000000e-02,0.0000000000e+00,9.3733261034e+00
2.4000000000e-02,0.0000000000e+00,7.5054209912e+00
2.4125000000e-02,0.0000000000e+00,5.9585726976e+00
2.4250000000e-02,0.0000000000e+00,4.7163813484e+00
2.4375000000e-02,0.0000000000e+00,3.7495506320e+00
2.4500000000e-02,0.0000000000e+00,3.0141146693e+00
2.4625000000e-02,0.0000000000e+00,2.4571309710e+00
2.4750000000e-02,0.0000000000e+00,2.0255587594e+00
2.4875000000e-02,0.0000000000e+00,1.6744365313e+00
2.5000000000e-02,0.0000000000e+00,1.3719675742e+00
2.5125000000e-02,0.0000000000e+00,1.1006728959e+00
2.5250000000e-02,0.0000000000e+00,8.5506851343e-01
2.5375000000e-02,0.0000000000e+00,6.3724109222e-01
2.5500000000e-02,0.0000000000e+00,4.5201917579e-01
2.5625000000e-02,0.0000000000e+00,3.0312420234e-01
2.5750000000e-02,0.0000000000e+00,1.9101714942e-01
2.5875000000e-02,0.0000000000e+00,1.1249397323e-01
2.6000000000e-02,0.0000000000e+00,6.1607464177e-02
2.6125000000e-02,0.0000000000e+00,3.1236729618e-02
2.6250000000e-02,0.0000000000e+00,1.4607003615e-02
2.6375000000e-02,0.0000000000e+00,6.2793091394e-03
2.6500000000e-02,0.0000000000e+00,2.4748739511e-03
2.6625000000e-02,0.0000000000e+00,8.9235805380e-04
2.6750000000e-02,0.0000000000e+00,2.9384141417e-04
2.6875000000e-02,0.0000000000e+00,8.8241875512e-05
2.7000000000e-02,0.0000000000e+00,2.4140824471e-05
2.7125000000e-02,0.0000000000e+00,6.0113891530e-06
2.7250000000e-02,0.0000000000e+00,1.3616110979e-06
2.7375000000e-02,0.0000000000e+00,2.8038822801e-07
2.7500000000e-02,0.0000000000e+00,5.2470687752e-08
2.7625000000e-02,0.0000000000e+00,8.9203882954e-09
2.7750000000e-02,0.0000000000e+00,1.3773676718e-09
2.7875000000e-02,0.0000000000e+00,1.9311988983e-10
2.8000000000e-02,0.0000000000e+00,2.4583554005e-11
2.8125000000e-02,0.0000000000e+00,2.8408361926e-12
2.8250000000e-02,0.0000000000e+00,2.9797899206e-13
2.8375000000e-02,0.0000000000e+00,2.8367791938e-14
2.8500000000e-02,0.0000000000e+00,2.4509530395e-15
2.8625000000e-02,0.0000000000e+00,1.9217124668e-16
2.8750000000e-02,0.0000000000e+00,1.3673016731e-17
2.8875000000e-02,0.0000000000e+00,8.8276416162e-19
2.9000000000e-02,0.0000000000e+00,5.1714700529e-20
2.9125000000e-02,0.0000000000e+00,2.7489005226e-21
2.9250000000e-02,0.0000000000e+00,1.3257699938e-22
2.9375000000e-02,0.0000000000e+00,5.8013809481e-24
2.9500000000e-02,0.0000000000e+00,2.3032425333e-25
2.9625000000e-02,0.0000000000e+00,8.2963116752e-27
2.9750000000e-02,0.0000000000e+00,2.7111924896e-28
2.9875000000e-02,0.0000000000e+00,8.0382039613e-30
3.0000000000e-02,0.0000000000e+00,2.1620965873e-31
3.0125000000e-02,0.0000000000e+00,5.2759789650e-33
3.0250000000e-02,0.0000000000e+00,1.1679864565e-34
3.0375000000e-02,0.0000000000e+00,2.3457114087e-36
3.0500000000e-02,0.0000000000e+00,4.2737479326e-38
3.0625000000e-02,0.0000000000e+00,7.0637702070e-40
3.0750000000e-02,0.0000000000e+00,1.0591404792e-41
3.0875000000e-02,0.0000000000e+00,1.4406421725e-43
3.1000000000e-02,0.0000000000e+00,1.7776269274e-45
3.1125000000e-02,0.0000000000e+00,1.9897733104e-47
3.1250000000e-02,0.0000000000e+00,2.0204204560e-49
3.1375000000e-02,0.0000000000e+00,1.8610237282e-51
3.1500000000e-02,0.0000000000e+00,1.5550021978e-53
3.1625000000e-02,0.0000000000e+00,1.1786262418e-55
3.1750000000e-02,0.0000000000e+00,8.1037190051e-58
3.1875000000e-02,0.0000000000e+00,5.0542075803e-60
3.2000000000e-02,0.0000000000e+00,2.8594306690e-62
3.2125000000e-02,0.0000000000e+00,1.4674432445e-64
3.2250000000e-02,0.0000000000e+00,6.8311817359e-67
3.2375000000e-02,0.0000000000e+00,2.8845679230e-69
3.2500000000e-02,0.0000000000e+00,1.1048766728e-71
3.2625000000e-02,0.0000000000e+00,3.8387755524e-74
3.2750000000e-02,0.0000000000e+00,1.2098049818e-76
3.2875000000e-02,0.0000000000e+00,3.4584354343e-79
3.3000000000e-02,0.0000000000e+00,8.9677527141e-82
3.3125000000e-02,0.0000000000e+00,2.1092365306e-84
3.3250000000e-02,0.0000000000e+00,4.4998991352e-87
3.3375000000e-02,0.0000000000e+00,8.7079173481e-90
3.3500000000e-02,0.0000000000e+00,1.5284741324e-92
3.3625000000e-02,0.0000000000e+00,2.4335063067e-95
3.3750000000e-02,0.0000000000e+00,3.5142756021e-98
3.3875000000e-02,0.0000000000e+00,4.6032710161e-101
3.4000000000e-02,0.0000000000e+00,5.4691916279e-104
3.4125000000e-02,0.0000000000e+00,5.8939187015e-107
3.4250000000e-02,0.0000000000e+00,5.7611361053e-110
3.4375000000e-02,0.0000000000e+00,5.1077985765e-113
3.4500000000e-02,0.0000000000e+00,4.1075202335e-116
3.4625000000e-02,0.0000000000e+00,2.9960200656e-119
3.4750000000e-02,0.0000000000e+00,1.9821091390e-122
3.4875000000e-02,0.0000000000e+00,1.1893976540e-125
3.5000000000e-02,0.0000000000e+00,6.4735443730e-129
3.5125000000e-02,0.0000000000e+00,3.1957414221e-132
3.5250000000e-02,0.0000000000e+00,1.4309173156e-135
3.5375000000e-02,0.0000000000e+00,5.8112538124e-139
3.5500000000e-02,0.0000000000e+00,2.1406052097e-142
3.5625000000e-02,0.0000000000e+00,7.1517744462e-146
3.5750000000e-02,0.0000000000e+00,2.1672082300e-149
3.5875000000e-02,0.0000000000e+00,5.9565694909e-153
3.6000000000e-02,0.0000000000e+00,1.4849085066e-156
3.6125000000e-02,0.0000000000e+00,3.3574557104e-160
3.6250000000e-02,0.0000000000e+00,6.8853693070e-164
3.6375000000e-02,0.0000000000e+00,1.2807070507e-167
3.6500000000e-02,0.0000000000e+00,2.1606144173e-171
3.6625000000e-02,0.0000000000e+00,3.3060465825e-175
3.6750000000e-02,0.0000000000e+00,4.5882201226e-179
3.6875000000e-02,0.0000000000e+00,5.7754053946e-183
3.7000000000e-02,0.0000000000e+00,6.5936069425e-187
3.7125000000e-02,0.0000000000e+00,6.8275581748e-191
3.7250000000e-02,0.0000000000e+00,6.4122284243e-195
3.7375000000e-02,0.0000000000e+00,5.4620195468e-199
3.7500000000e-02,0.0000000000e+00,4.2198566151e-203
3.7625000000e-02,0.0000000000e+00,2.9569353479e-207
3.7750000000e-02,0.0000000000e+00,1.8792527044e-211
3.7875000000e-02,0.0000000000e+00,1.0832465356e-215
3.8000000000e-02,0.0000000000e+00,5.6632765724e-220
3.8125000000e-02,0.0000000000e+00,2.6853825178e-224
3.8250000000e-02,0.0000000000e+00,1.1548938504e-228
3.8375000000e-02,0.0000000000e+00,4.5047959586e-233
3.8500000000e-02,0.0000000000e+00,1.5936940798e-237
3.8625000000e-02,0.0000000000e+00,5.1136526177e-242
3.8750000000e-02,0.0000000000e+00,1.4881735341e-246
3.8875000000e-02,0.0000000000e+00,3.9280020070e-251
3.9000000000e-02,0.0000000000e+00,9.4034081310e-256
3.9125000000e-02,0.0000000000e+00,2.0417099035e-260
3.9250000000e-02,0.0000000000e+00,4.0206629257e-265
3.9375000000e-02,0.0000000000e+00,7.1811815053e-270
3.9500000000e-02,0.0000000000e+00,1.1632913257e-274
3.9625000000e-02,0.0000000000e+00,1.7091302991e-279
3.9750000000e-02,0.0000000000e+00,2.2774859950e-284
3.9875000000e-02,0.0000000000e+00,2.7525162101e-289
4.0000000000e-02,0.0000000000e+00,3.0171539053e-294
4.0125000000e-02,0.0000000000e+00,2.9995647468e-299
4.0250000000e-02,0.0000000000e+00,2.7046558594e-304
4.0375000000e-02,0.0000000000e+00,2.2118648558e-309
4.0500000000e-02,0.0000000000e+00,1.6405813872e-314
4.0625000000e-02,0.0000000000e+00,1.1036438397e-319
4.0750000000e-02,0.0000000000e+00,0.0000000000e+00
4.0875000000e-02,0.0000000000e+00,0.0000000000e+00
4.1000000000e-02,0.0000000000e+00,0.0000000000e+00
4.1125000000e-02,0.0000000000e+00,0.0000000000e+00
4.1250000000e-02,0.0000000000e+00,0.0000000000e+00
4.1375000000e-02,0.0000000000e+00,0.0000000000e+00
4.1500000000e-02,0.0000000000e+00,0.0000000000e+00
4.1625000000e-02,0.0000000000e+00,0.0000000000e+00
4.1750000000e-02,0.0000000000e+00,0.0000000000e+00
4.1875000000e-02,0.0000000000e+00,0.0000000000e+00
4.2000000000e-02,0.0000000000e+00,0.0000000000e+00


==> Python/data/paths_g025.csv <==
t,x1,x2,x3,x4,x5,x6
1.0000000000e-06,1.0003362868e+00,-1.0008084004e+00,1.0013708396e+00,-9.9997245582e-01,-9.9991594510e-01,1.0003853801e+00
1.1885022274e-06,1.0023454299e+00,-1.0010189010e+00,1.0010055127e+00,-1.0001195488e+00,-9.9996003243e-01,1.0000157401e+00
1.3335214322e-06,1.0023376801e+00,-1.0006759333e+00,1.0016626723e+00,-9.9945293874e-01,-9.9962157691e-01,9.9937184540e-01
1.4125375446e-06,1.0021038666e+00,-1.0004710356e+00,1.0021236972e+00,-9.9984036329e-01,-9.9984781323e-01,9.9948332185e-01
1.6788040181e-06,1.0026089825e+00,-1.0003329884e+00,1.0019099998e+00,-1.0007171096e+00,-1.0000481785e+00,1.0003136662e+00
1.7782794100e-06,1.0030545020e+00,-1.0001155822e+00,1.0020294697e+00,-1.0004958593e+00,-1.0001979577e+00,1.0001971901e+00
1.9952623150e-06,1.0021849979e+00,-1.0002886930e+00,1.0016642841e+00,-1.0005846421e+00,-9.9868620950e-01,9.9993933331e-01
2.3713737057e-06,1.0024415894e+00,-9.9986107617e-01,1.0003705903e+00,-9.9885404100e-01,-9.9749823748e-01,9.9929974909e-01
2.8183829313e-06,1.0025150257e+00,-1.0013768734e+00,1.0008545725e+00,-9.9927290766e-01,-9.9863939832e-01,1.0008251888e+00
3.1622776602e-06,1.0022114855e+00,-1.0005099601e+00,1.0006237346e+00,-9.9941555397e-01,-9.9776354029e-01,1.0003860584e+00
3.3496543916e-06,1.0026557757e+00,-1.0013427968e+00,1.0007010327e+00,-1.0002361847e+00,-9.9832486197e-01,9.9987505922e-01
3.9810717055e-06,1.0035317297e+00,-1.0035541537e+00,1.0003882759e+00,-1.0026484217e+00,-9.9927278756e-01,1.0003668018e+00
4.2169650343e-06,1.0029889128e+00,-1.0029975413e+00,1.0000932233e+00,-1.0026534577e+00,-9.9910846030e-01,9.9890945566e-01
4.7315125896e-06,1.0037944284e+00,-1.0015696642e+00,1.0005199022e+00,-1.0006375823e+00,-9.9764706520e-01,9.9978442011e-01
5.6234132519e-06,1.0047552093e+00,-1.0027548063e+00,9.9999192515e-01,-9.9809964612e-01,-9.9692728454e-01,9.9829905982e-01
6.6834391757e-06,1.0053768655e+00,-1.0038946119e+00,9.9961595340e-01,-9.9697417942e-01,-9.9634581887e-01,9.9812503829e-01
7.4989420933e-06,1.0075239642e+00,-1.0050847776e+00,1.0012028096e+00,-9.9696268341e-01,-9.9619774081e-01,9.9708797986e-01
7.9432823472e-06,1.0064906997e+00,-1.0053677395e+00,9.9962804231e-01,-9.9600280100e-01,-9.9561803548e-01,9.9793656128e-01
9.4406087629e-06,1.0077737656e+00,-1.0069913481e+00,1.0020328911e+00,-9.9720636158e-01,-9.9513989369e-01,9.9589149763e-01
1.0000000000e-05,1.0077539186e+00,-1.0078997039e+00,1.0022544889e+00,-9.9753647334e-01,-9.9548354619e-01,9.9514950566e-01
1.1220184543e-05,1.0101060460e+00,-1.0080723318e+00,1.0019497373e+00,-9.9894665519e-01,-9.9812933306e-01,9.9378791201e-01
1.3335214322e-05,1.0089253235e+00,-1.0094914250e+00,1.0039375511e+00,-9.9665775831e-01,-1.0011197632e+00,9.9777084263e-01
1.5848931925e-05,1.0069532024e+00,-1.0095689860e+00,1.0090601192e+00,-9.9508641718e-01,-1.0018937333e+00,9.9836591805e-01
1.7782794100e-05,1.0036658238e+00,-1.0090092831e+00,1.0069858516e+00,-9.9384808175e-01,-1.0016766581e+00,9.9713032211e-01
1.8836490895e-05,1.0026121961e+00,-1.0115890528e+00,1.0086183894e+00,-9.9417965766e-01,-1.0026964502e+00,9.9582568627e-01
2.2387211386e-05,1.0013221448e+00,-1.0164624075e+00,1.0098373826e+00,-9.9214367070e-01,-1.0012565110e+00,1.0036080956e+00
2.3713737057e-05,1.0011360464e+00,-1.0178413712e+00,1.0075727760e+00,-9.8988274981e-01,-9.9966740660e-01,1.0015227108e+00
2.6607250598e-05,1.0037076250e+00,-1.0149176197e+00,1.0081453858e+00,-9.9125603415e-01,-9.9893023703e-01,1.0014446991e+00
3.1622776602e-05,1.0028984356e+00,-1.0178994524e+00,1.0079471796e+00,-9.9575071659e-01,-1.0042662314e+00,1.0002620331e+00
3.7583740429e-05,1.0013859463e+00,-1.0246087305e+00,1.0048170823e+00,-9.9732528823e-01,-1.0061731636e+00,9.9707226502e-01
4.2169650343e-05,9.9658251294e-01,-1.0309167719e+00,1.0057129201e+00,-9.9548345765e-01,-1.0055422985e+00,9.9358424557e-01
4.4668359215e-05,9.9252765391e-01,-1.0280787583e+00,1.0028324763e+00,-9.9607442721e-01,-1.0048127168e+00,9.9723017186e-01
5.3088444423e-05,9.9687514552e-01,-1.0297190630e+00,9.9743287686e-01,-9.9083008689e-01,-1.0051215098e+00,9.9847547088e-01
5.6234132519e-05,1.0008725551e+00,-1.0304663076e+00,9.9720858255e-01,-9.8999052627e-01,-1.0060713803e+00,1.0015955543e+00
6.3095734448e-05,1.0033053345e+00,-1.0343826614e+00,1.0014536713e+00,-9.9056632971e-01,-1.0034769006e+00,1.0067796222e+00
7.4989420933e-05,1.0039121756e+00,-1.0308433857e+00,1.0037262170e+00,-9.8814174637e-01,-9.9981735458e-01,1.0021974645e+00
8.9125093813e-05,1.0164861963e+00,-1.0255533508e+00,9.9947276135e-01,-9.8176509956e-01,-1.0013715321e+00,1.0017812246e+00
1.0000000000e-04,1.0126605611e+00,-1.0251807388e+00,1.0055687151e+00,-9.8250097249e-01,-1.0032298558e+00,9.9955058368e-01
1.0592537252e-04,1.0104184567e+00,-1.0280317482e+00,1.0061511885e+00,-9.8767911054e-01,-1.0018441197e+00,9.9950477060e-01
1.2589254118e-04,1.0084279392e+00,-1.0324494435e+00,1.0087821847e+00,-9.9157110210e-01,-9.9655041719e-01,1.0004183374e+00
1.3335214322e-04,1.0075382979e+00,-1.0335250464e+00,1.0133495308e+00,-9.9193478102e-01,-9.9510105678e-01,1.0003905435e+00
1.4962356561e-04,9.9975196844e-01,-1.0505230982e+00,1.0185642763e+00,-9.9014574042e-01,-9.9538728502e-01,9.9485298632e-01
1.7782794100e-04,9.9123239169e-01,-1.0565305973e+00,1.0222811368e+00,-9.8134530360e-01,-9.9100266702e-01,9.8692784360e-01
2.1134890398e-04,9.8342402007e-01,-1.0566357303e+00,1.0272188497e+00,-9.8768972006e-01,-9.9624610647e-01,9.8228110633e-01
2.3713737057e-04,9.9091912063e-01,-1.0614275380e+00,1.0289933979e+00,-9.9212615162e-01,-1.0063213516e+00,9.8038562184e-01
2.5118864315e-04,9.8820633501e-01,-1.0570284536e+00,1.0326524407e+00,-1.0026918368e+00,-1.0091682927e+00,9.8387647249e-01
2.9853826189e-04,9.9317384892e-01,-1.0532776894e+00,1.0464287786e+00,-1.0055716903e+00,-1.0106510462e+00,9.7951701739e-01
3.1622776602e-04,9.8647243050e-01,-1.0462459057e+00,1.0520687379e+00,-1.0088221232e+00,-1.0069053333e+00,9.6395345431e-01
3.5481338923e-04,9.8381860272e-01,-1.0602181546e+00,1.0443232470e+00,-1.0080560777e+00,-1.0042798861e+00,9.6122827828e-01
4.2169650343e-04,9.9160181189e-01,-1.0444111871e+00,1.0393547011e+00,-1.0034235734e+00,-9.8359626465e-01,9.5915631767e-01
5.0118723363e-04,1.0096208273e+00,-1.0273618534e+00,1.0455955046e+00,-9.9821315469e-01,-9.6413709189e-01,9.3959224122e-01
5.6234132519e-04,1.0084592911e+00,-1.0374898198e+00,1.0409010712e+00,-9.9899559984e-01,-9.7086446761e-01,9.3064149675e-01
5.9566214353e-04,9.9617621120e-01,-1.0381667939e+00,1.0328856868e+00,-1.0002802950e+00,-9.7077268431e-01,9.3042151882e-01
7.0794578438e-04,1.0052036035e+00,-1.0500253764e+00,1.0384179326e+00,-1.0110764159e+00,-9.5979078698e-01,9.4060137382e-01
7.4989420933e-04,9.8948643400e-01,-1.0551417986e+00,1.0504815432e+00,-1.0008685658e+00,-9.5636306360e-01,9.5114629751e-01
8.4139514165e-04,9.7048988215e-01,-1.0429947150e+00,1.0574500928e+00,-9.9800522792e-01,-9.5061638747e-01,9.6345123342e-01
1.0000000000e-03,9.6375896952e-01,-1.0501789357e+00,1.0839375841e+00,-1.0135890322e+00,-9.6940822468e-01,9.9287414983e-01
1.1885022274e-03,1.0114442630e+00,-1.0531691766e+00,1.0647007231e+00,-9.7926721023e-01,-9.4056430767e-01,9.7858080585e-01
1.3335214322e-03,1.0044187086e+00,-1.0906078635e+00,1.0731908898e+00,-9.8516854120e-01,-9.1925942606e-01,9.5521188427e-01
1.4125375446e-03,9.9142592072e-01,-1.0911081841e+00,1.1015647562e+00,-9.8250091072e-01,-8.9642561126e-01,9.5273367443e-01
1.6788040181e-03,1.0114352356e+00,-1.1075618977e+00,1.1082535491e+00,-9.8101210839e-01,-9.0650650873e-01,9.3418146851e-01
1.7782794100e-03,9.9046139313e-01,-1.1073144553e+00,1.0976246389e+00,-9.8346718407e-01,-9.0519961231e-01,9.2021160352e-01
1.9952623150e-03,9.7460319140e-01,-1.1262410779e+00,1.1098997959e+00,-9.6439688735e-01,-8.8056210769e-01,8.9975007392e-01
2.3713737057e-03,9.1157625684e-01,-1.0686010651e+00,1.0807342883e+00,-1.0316521473e+00,-8.7467096796e-01,9.0886772473e-01
2.8183829313e-03,9.1039084750e-01,-1.0517870053e+00,1.0485835662e+00,-1.0660082430e+00,-8.9488142500e-01,9.2688645235e-01
3.1622776602e-03,9.1712204090e-01,-1.0018006467e+00,1.0439114936e+00,-1.1168197066e+00,-8.0980413872e-01,9.4029651758e-01
3.3496543916e-03,9.3228845507e-01,-9.8243497712e-01,1.0407775115e+00,-1.1366521755e+00,-7.7039344426e-01,9.3241217630e-01
3.9810717055e-03,9.5177742557e-01,-1.0149675510e+00,1.0145059721e+00,-1.0696965501e+00,-7.9054051796e-01,9.1233201276e-01
4.2169650343e-03,9.6744576132e-01,-1.0718211289e+00,1.0011976828e+00,-1.0695877766e+00,-7.9653695036e-01,9.0373155741e-01
4.7315125896e-03,9.4455104522e-01,-1.0420878857e+00,1.0333755528e+00,-1.0692847639e+00,-7.8944683398e-01,9.4183508485e-01
5.6234132519e-03,9.5363895582e-01,-9.6143167791e-01,9.9833169619e-01,-1.0263071915e+00,-7.7591736094e-01,9.0812463355e-01
6.6834391757e-03,9.8417087806e-01,-9.8835260968e-01,9.8563741192e-01,-9.8720282738e-01,-7.7993678603e-01,8.6132271026e-01
7.4989420933e-03,9.0130484961e-01,-1.0347695181e+00,1.0103178282e+00,-9.3468683252e-01,-7.8393904706e-01,8.6641682288e-01
7.9432823472e-03,8.8283099731e-01,-1.0663666810e+00,9.8737949764e-01,-8.9339488007e-01,-8.6459172628e-01,8.8505265147e-01
9.4406087629e-03,8.4957171281e-01,-1.1233637292e+00,1.0041383759e+00,-8.8196424209e-01,-8.3490319192e-01,8.6832228609e-01
1.0000000000e-02,8.4581050985e-01,-1.1221812317e+00,1.0070834580e+00,-8.8870353693e-01,-8.3793707895e-01,8.6968938340e-01
1.1220184543e-02,8.6326849376e-01,-1.0529841791e+00,1.0129689330e+00,-8.8947049835e-01,-8.4564296395e-01,8.6911971407e-01
1.3335214322e-02,9.8403529360e-01,-1.1165742098e+00,9.4370999467e-01,-8.6224358375e-01,-9.0527630577e-01,8.9320539406e-01
1.5848931925e-02,1.2019385286e+00,-1.0907256902e+00,1.0292937883e+00,-8.2123531947e-01,-1.0021425681e+00,7.8734122322e-01
1.7782794100e-02,1.1733956916e+00,-1.0552153999e+00,9.7626659854e-01,-7.9061892961e-01,-9.7290676591e-01,8.3467064373e-01
1.8836490895e-02,1.1740481026e+00,-1.0623015973e+00,1.0348218325e+00,-7.5367010962e-01,-1.0188888248e+00,8.7606763205e-01
2.2387211386e-02,1.0027322370e+00,-9.2715582428e-01,1.0283726414e+00,-6.8911678093e-01,-9.9586635378e-01,1.0287186121e+00
2.3713737057e-02,1.0267046331e+00,-8.9927636783e-01,1.0081544675e+00,-6.4869376456e-01,-1.0691158456e+00,1.0322812964e+00
2.6607250598e-02,1.1437792849e+00,-8.3828612585e-01,1.0616667690e+00,-5.6070806920e-01,-1.0562022634e+00,1.0220187860e+00
3.1622776602e-02,1.0355752009e+00,-7.3105108463e-01,8.6662479967e-01,-6.5665223637e-01,-9.0222520489e-01,8.9719243294e-01
3.7583740429e-02,1.0454556025e+00,-7.1937031538e-01,9.5739112668e-01,-6.9930375571e-01,-8.2842157860e-01,1.1727922048e+00
4.2169650343e-02,1.0243185178e+00,-6.5105166943e-01,8.2015961421e-01,-7.3918184592e-01,-7.0600487929e-01,1.2183833353e+00
4.4668359215e-02,1.0852415447e+00,-7.7049648989e-01,8.2635904123e-01,-8.4565781590e-01,-6.7164174600e-01,1.1589733784e+00
5.3088444423e-02,1.1779630527e+00,-5.7967963124e-01,8.0804307270e-01,-1.0161134549e+00,-7.3385020324e-01,1.0550216403e+00
5.6234132519e-02,1.1339472948e+00,-6.1876946200e-01,7.9372495922e-01,-8.9799913399e-01,-6.0163516825e-01,1.0940584618e+00
6.3095734448e-02,1.1136469728e+00,-4.4687002205e-01,7.1679082043e-01,-9.1675485789e-01,-6.5299657699e-01,1.0366558513e+00
7.4989420933e-02,1.3083452577e+00,-5.6362503934e-01,5.8385958034e-01,-6.4513991783e-01,-7.2401113992e-01,1.1095420342e+00
8.9125093813e-02,1.1823083932e+00,-2.9469777823e-01,4.0900110201e-01,-5.5557208548e-01,-7.2300260231e-01,1.1415219716e+00
1.0000000000e-01,1.4235730248e+00,-1.9560581648e-01,5.2919362232e-01,-5.5880002389e-01,-7.6491347379e-01,1.2768885652e+00
1.0592537252e-01,1.5293894427e+00,-3.3165408987e-01,5.4188201580e-01,-4.8037332426e-01,-8.5225028380e-01,1.1446943484e+00
1.2589254118e-01,1.0819717147e+00,-2.9260655697e-01,3.7022895989e-01,-7.1282472914e-01,-9.0538651385e-01,1.0397638403e+00
1.3335214322e-01,1.2028313251e+00,-3.4309951605e-01,5.3442700820e-02,-7.1086297521e-01,-9.8782436003e-01,1.1643104753e+00
1.4962356561e-01,1.5404487651e+00,-3.9160474593e-01,-8.4064586577e-02,-9.5794688776e-01,-8.2673013222e-01,1.3223196843e+00
1.7782794100e-01,1.6526300084e+00,-3.0877164975e-01,2.0591471801e-03,-9.9712701854e-01,-1.1841745972e+00,1.0986369818e+00
2.1134890398e-01,2.0951291935e+00,-9.7775869548e-02,-4.1916506068e-01,-9.0381281269e-01,-1.2457567912e+00,7.6872424155e-01
2.3713737057e-01,1.9833165210e+00,-2.2759409927e-01,-3.8145854293e-01,-6.8761531046e-01,-1.1359085799e+00,1.2538703666e+00
2.5118864315e-01,2.3017217245e+00,-1.9043953695e-01,-3.1942179538e-02,-8.2226454376e-01,-1.1358557951e+00,1.4033117323e+00
2.9853826189e-01,2.5087981252e+00,-3.8733672281e-01,-3.2132228268e-02,-5.4897029973e-01,-1.3872451396e+00,1.5225990626e+00
3.1622776602e-01,2.3669625374e+00,-3.8776181636e-01,1.2690371157e-01,-5.3987245603e-01,-1.3074591457e+00,1.7074196140e+00
3.5481338923e-01,2.3021687859e+00,-3.2671184428e-01,5.5762696367e-01,-5.7653879804e-01,-1.6143858478e+00,1.6586686211e+00
4.2169650343e-01,2.3535534971e+00,-2.7522565245e-01,5.3048894662e-01,-3.3147385261e-02,-1.4590423028e+00,1.4921102318e+00
5.0118723363e-01,2.6011015628e+00,-3.7440019768e-01,4.7896632713e-01,-7.5941608658e-02,-1.1253187175e+00,1.4580323752e+00
5.6234132519e-01,2.2013541487e+00,-5.3030991071e-01,8.5057252692e-01,2.9731638494e-01,-1.0885530603e+00,1.2759582995e+00
5.9566214353e-01,1.9715316817e+00,-2.9835933147e-01,1.1574069951e+00,7.6921038402e-01,-7.3617208210e-01,1.4201896798e+00
7.0794578438e-01,1.6054753836e+00,-9.7711086838e-03,1.4665840916e+00,-2.9566634308e-01,-5.8227667109e-01,1.0597672734e+00
7.4989420933e-01,1.6952432023e+00,-3.2616307175e-01,1.4447180580e+00,-6.0988873322e-01,-9.5406584980e-01,8.8307254133e-01
8.4139514165e-01,1.4676803604e+00,-3.0180260336e-02,1.0959513072e+00,-1.4889877419e+00,-4.3216771370e-01,1.0991252937e+00
1.0000000000e+00,1.9856950344e+00,-6.6719739701e-01,1.3141611161e+00,-5.6354799919e-01,-8.0879009050e-03,1.6461396858e+00


==> Python/data/paths_g075.csv <==
t,x1,x2,x3,x4,x5,x6
1.0000000000e-06,1.0003075835e+00,-9.9801552878e-01,9.9910630509e-01,-9.9642319216e-01,1.0002095399e+00,1.0012095732e+00
1.1885022274e-06,1.0006999234e+00,-9.9873182783e-01,9.9895171568e-01,-9.9656072449e-01,1.0009310616e+00,1.0017491105e+00
1.3335214322e-06,1.0003684518e+00,-9.9891618568e-01,9.9825832867e-01,-9.9633535140e-01,1.0010365898e+00,1.0020753948e+00
1.4125375446e-06,9.9944232950e-01,-9.9990038517e-01,9.9865145573e-01,-9.9613746659e-01,1.0017453452e+00,1.0018783686e+00
1.6788040181e-06,9.9872670418e-01,-9.9876193750e-01,9.9908005748e-01,-9.9709039235e-01,1.0026345620e+00,1.0021862171e+00
1.7782794100e-06,9.9863603802e-01,-9.9825700193e-01,9.9949629051e-01,-9.9802310714e-01,1.0019368466e+00,1.0023413267e+00
1.9952623150e-06,9.9790998765e-01,-9.9716856371e-01,9.9887166506e-01,-9.9830735811e-01,1.0017054948e+00,1.0023200656e+00
2.3713737057e-06,9.9859461483e-01,-9.9664381139e-01,9.9918535330e-01,-9.9764463001e-01,1.0012073269e+00,1.0013041111e+00
2.8183829313e-06,9.9930545533e-01,-9.9825101311e-01,9.9856727539e-01,-9.9778845499e-01,1.0040766938e+00,1.0026165222e+00
3.1622776602e-06,9.9871655429e-01,-9.9940044932e-01,9.9762663578e-01,-9.9832774316e-01,1.0032721711e+00,1.0024226220e+00
3.3496543916e-06,9.9897854814e-01,-9.9854980796e-01,9.9777865740e-01,-9.9796767698e-01,1.0046708089e+00,1.0015258891e+00
3.9810717055e-06,9.9923890185e-01,-9.9905796220e-01,9.9759302550e-01,-9.9872353063e-01,1.0038649763e+00,1.0001810918e+00
4.2169650343e-06,9.9891570847e-01,-9.9859641710e-01,9.9720330481e-01,-9.9787757516e-01,1.0036036609e+00,1.0005083872e+00
4.7315125896e-06,9.9908684828e-01,-9.9749907013e-01,9.9723580265e-01,-9.9791762686e-01,1.0006473778e+00,1.0010172786e+00
5.6234132519e-06,9.9929865371e-01,-9.9591169617e-01,9.9710482770e-01,-9.9664557961e-01,1.0000446436e+00,1.0012697164e+00
6.6834391757e-06,1.0011342380e+00,-9.9487999423e-01,9.9834839412e-01,-9.9714480785e-01,9.9987693247e-01,1.0004154221e+00
7.4989420933e-06,1.0017803173e+00,-9.9649049444e-01,9.9998799977e-01,-9.9842027999e-01,9.9953147693e-01,1.0018699406e+00
7.9432823472e-06,1.0015841482e+00,-9.9683334108e-01,1.0002483325e+00,-9.9812214749e-01,9.9971631103e-01,1.0012635613e+00
9.4406087629e-06,1.0013053453e+00,-9.9181864048e-01,9.9923717479e-01,-9.9900062348e-01,9.9688379639e-01,1.0032053611e+00
1.0000000000e-05,1.0032745930e+00,-9.9368919687e-01,9.9924594428e-01,-9.9795265806e-01,9.9753321427e-01,1.0046577884e+00
1.1220184543e-05,1.0061326621e+00,-9.9436898517e-01,9.9801305163e-01,-9.9650489651e-01,9.9774339273e-01,1.0064796742e+00
1.3335214322e-05,1.0027847508e+00,-9.9204077629e-01,9.9990928156e-01,-9.9805042469e-01,9.9865266552e-01,1.0070548370e+00
1.5848931925e-05,1.0044997525e+00,-9.9526366284e-01,9.9859652713e-01,-9.9926630636e-01,9.9786922277e-01,1.0110910492e+00
1.7782794100e-05,1.0043782795e+00,-9.9646120063e-01,9.9706993291e-01,-1.0006138592e+00,9.9895286852e-01,1.0154718986e+00
1.8836490895e-05,1.0023942164e+00,-9.9402371295e-01,9.9942211849e-01,-9.9770103315e-01,9.9736732667e-01,1.0157849143e+00
2.2387211386e-05,1.0018342167e+00,-9.9685172408e-01,1.0055816044e+00,-1.0003533916e+00,9.9379295561e-01,1.0134482314e+00
2.3713737057e-05,1.0005343075e+00,-9.9533518759e-01,1.0081956298e+00,-1.0009935635e+00,9.9323565772e-01,1.0133742004e+00
2.6607250598e-05,1.0032412552e+00,-9.9425871383e-01,1.0094204693e+00,-9.9880621584e-01,9.8857475485e-01,1.0188761822e+00
3.1622776602e-05,1.0042101969e+00,-9.9659661185e-01,1.0140118116e+00,-1.0023654685e+00,9.8955609852e-01,1.0214492913e+00
3.7583740429e-05,9.9996682313e-01,-9.9911056981e-01,1.0183995427e+00,-1.0033637374e+00,9.9068976816e-01,1.0207155706e+00
4.2169650343e-05,1.0034120698e+00,-1.0033235701e+00,1.0244950025e+00,-1.0092826006e+00,9.9074689159e-01,1.0197595804e+00
4.4668359215e-05,1.0012139888e+00,-1.0042518767e+00,1.0235653716e+00,-1.0056544698e+00,9.9494707497e-01,1.0227628665e+00
5.3088444423e-05,1.0022348734e+00,-1.0008861448e+00,1.0254509755e+00,-9.9992637972e-01,9.9661195751e-01,1.0175496304e+00
5.6234132519e-05,9.9964457717e-01,-1.0026722785e+00,1.0238233782e+00,-1.0050313923e+00,9.9706491722e-01,1.0179430269e+00
6.3095734448e-05,1.0098683071e+00,-1.0013873963e+00,1.0235269101e+00,-1.0007220873e+00,9.9875983467e-01,1.0189769675e+00
7.4989420933e-05,1.0117377664e+00,-1.0005177285e+00,1.0154891980e+00,-1.0066369947e+00,9.9662809580e-01,1.0178793009e+00
8.9125093813e-05,1.0148948371e+00,-9.9757789462e-01,1.0029121952e+00,-1.0001935790e+00,9.9894452096e-01,1.0193325047e+00
1.0000000000e-04,1.0191590180e+00,-9.9613460759e-01,1.0056965415e+00,-9.9961604487e-01,9.9297620567e-01,1.0132031009e+00
1.0592537252e-04,1.0232854266e+00,-9.9646907939e-01,1.0038624029e+00,-9.9865885557e-01,9.9501366680e-01,1.0187619394e+00
1.2589254118e-04,1.0256860308e+00,-1.0042044761e+00,1.0056737602e+00,-1.0149480106e+00,9.9936152747e-01,1.0144109586e+00
1.3335214322e-04,1.0303218593e+00,-1.0049237255e+00,1.0040451138e+00,-1.0096954750e+00,9.8755515216e-01,1.0116776794e+00
1.4962356561e-04,1.0322585145e+00,-1.0047643776e+00,1.0034039409e+00,-1.0091238217e+00,9.8925781985e-01,1.0042911928e+00
1.7782794100e-04,1.0267838790e+00,-1.0034592636e+00,1.0026738522e+00,-1.0002478813e+00,9.9372290593e-01,9.8771113096e-01
2.1134890398e-04,1.0101085383e+00,-9.9505703070e-01,1.0024286529e+00,-9.9966013238e-01,1.0018274699e+00,9.9894457881e-01
2.3713737057e-04,1.0078914019e+00,-9.9013597558e-01,1.0169452704e+00,-1.0148059343e+00,1.0250178091e+00,9.9251741186e-01
2.5118864315e-04,1.0119421627e+00,-9.8971963362e-01,1.0198259140e+00,-1.0098138815e+00,1.0303573046e+00,9.9137556717e-01
2.9853826189e-04,1.0162862585e+00,-9.8780106162e-01,1.0284955407e+00,-9.9116920741e-01,1.0484182515e+00,1.0029039310e+00
3.1622776602e-04,1.0195402332e+00,-9.8237942843e-01,1.0243095720e+00,-1.0003079181e+00,1.0513458548e+00,9.9097618907e-01
3.5481338923e-04,1.0238424965e+00,-9.8765853783e-01,1.0236540958e+00,-1.0097225515e+00,1.0466240344e+00,9.9751480188e-01
4.2169650343e-04,1.0445131039e+00,-1.0047659566e+00,1.0238109683e+00,-9.9360108333e-01,1.0402081926e+00,1.0071291307e+00
5.0118723363e-04,1.0457631027e+00,-1.0053827510e+00,1.0296977905e+00,-9.9351628789e-01,1.0423141048e+00,1.0035219360e+00
5.6234132519e-04,1.0448993758e+00,-9.9855642977e-01,1.0416227006e+00,-9.9225207430e-01,1.0508683085e+00,9.8601557038e-01
5.9566214353e-04,1.0431079640e+00,-1.0028975559e+00,1.0438310128e+00,-9.8544057175e-01,1.0519590759e+00,9.9111785729e-01
7.0794578438e-04,1.0290340525e+00,-1.0193138359e+00,1.0401385240e+00,-1.0068218848e+00,1.0676862379e+00,9.9372879219e-01
7.4989420933e-04,1.0187444346e+00,-1.0158323247e+00,1.0426716846e+00,-1.0003656776e+00,1.0540807139e+00,9.7322840844e-01
8.4139514165e-04,9.8063813360e-01,-1.0103711884e+00,1.0383293149e+00,-1.0069162221e+00,1.0540017565e+00,9.7532561337e-01
1.0000000000e-03,9.7151184986e-01,-1.0443822036e+00,1.0239068330e+00,-1.0431654110e+00,1.0624588063e+00,1.0020017238e+00
1.1885022274e-03,9.6839957971e-01,-1.0213909844e+00,1.0303013221e+00,-1.0320464565e+00,1.0745012606e+00,1.0109148992e+00
1.3335214322e-03,9.7089856456e-01,-1.0424242633e+00,1.0310558609e+00,-1.0344860077e+00,1.0735901613e+00,1.0166479731e+00
1.4125375446e-03,9.6054644473e-01,-1.0656485524e+00,1.0465959967e+00,-1.0283427419e+00,1.0692597150e+00,1.0106297110e+00
1.6788040181e-03,1.0051129924e+00,-1.0318177130e+00,1.0202040718e+00,-1.0618067549e+00,1.0686766493e+00,9.7330379774e-01
1.7782794100e-03,9.8966134328e-01,-1.0342320976e+00,1.0316980229e+00,-1.0501567975e+00,1.0753424882e+00,9.8436671445e-01
1.9952623150e-03,9.8007354698e-01,-1.0361289778e+00,1.0349958105e+00,-1.0547880281e+00,1.1062451578e+00,9.8349370534e-01
2.3713737057e-03,1.0292244711e+00,-1.0542866279e+00,1.0355565537e+00,-1.0480587150e+00,1.1021365176e+00,1.0016571536e+00
2.8183829313e-03,1.0895389213e+00,-1.1179377442e+00,9.9351831145e-01,-1.0917067863e+00,1.1059842589e+00,9.8281982460e-01
3.1622776602e-03,1.0689488392e+00,-1.1168982393e+00,9.6884213099e-01,-1.0940620170e+00,1.1329666619e+00,9.7233448710e-01
3.3496543916e-03,1.0662720928e+00,-1.0582811201e+00,9.6738478287e-01,-1.1329335240e+00,1.1043391720e+00,9.9480909743e-01
3.9810717055e-03,1.0884972131e+00,-1.0541750400e+00,9.9155040508e-01,-1.0992746412e+00,1.0788071752e+00,9.4986235456e-01
4.2169650343e-03,1.0760260476e+00,-1.0595378900e+00,1.0021482162e+00,-1.0655323125e+00,1.0916697177e+00,9.4359490228e-01
4.7315125896e-03,1.0410406169e+00,-9.9379942751e-01,9.8841912086e-01,-1.0394102418e+00,1.0835969455e+00,9.4138080441e-01
5.6234132519e-03,1.0307841905e+00,-9.7198894257e-01,9.6323545895e-01,-9.9596239024e-01,1.1104175558e+00,9.5367870916e-01
6.6834391757e-03,1.0393906432e+00,-9.9161447743e-01,9.7711287940e-01,-1.0674661734e+00,1.0319032729e+00,8.5467825484e-01
7.4989420933e-03,1.0532605028e+00,-8.9643505148e-01,1.0622516682e+00,-9.3569159853e-01,1.0418127663e+00,8.8435989698e-01
7.9432823472e-03,1.0387817733e+00,-8.8060143948e-01,1.0586473411e+00,-9.4912158927e-01,1.0493480375e+00,8.8570321046e-01
9.4406087629e-03,1.1145473199e+00,-8.6904201137e-01,1.1742165273e+00,-9.9405049466e-01,1.0546881458e+00,9.2857463024e-01
1.0000000000e-02,1.0990356333e+00,-7.7954702241e-01,1.1734210237e+00,-9.2891006681e-01,1.0751993284e+00,9.2509423354e-01
1.1220184543e-02,1.1258672297e+00,-7.7573432269e-01,1.1965463414e+00,-9.7200181579e-01,1.0527749784e+00,8.9452714277e-01
1.3335214322e-02,1.1792014122e+00,-7.6059079871e-01,1.2295965840e+00,-9.0869105234e-01,1.1402959888e+00,8.8388454239e-01
1.5848931925e-02,1.2287817886e+00,-7.8929595810e-01,1.1910881961e+00,-7.7716975431e-01,1.1542839839e+00,9.7015809092e-01
1.7782794100e-02,1.3014907916e+00,-8.3572408703e-01,1.0952171438e+00,-7.6570265328e-01,1.0672954376e+00,1.0429036054e+00
1.8836490895e-02,1.2492475480e+00,-8.7450775520e-01,1.0318673425e+00,-7.7797041569e-01,1.0808096206e+00,1.0234513555e+00
2.2387211386e-02,1.2894402126e+00,-6.7364482075e-01,1.1373883072e+00,-6.7213671671e-01,1.1571486181e+00,1.0718377109e+00
2.3713737057e-02,1.2590671400e+00,-6.0023106119e-01,1.1806236949e+00,-6.8059069156e-01,1.1407934552e+00,1.0838168791e+00
2.6607250598e-02,1.2188469517e+00,-5.4778608778e-01,1.0764316972e+00,-6.6852807509e-01,1.1681877127e+00,1.1066807073e+00
3.1622776602e-02,1.1751106277e+00,-5.9148473020e-01,1.1513347104e+00,-5.2082277117e-01,1.4352819001e+00,1.0019011778e+00
3.7583740429e-02,1.1608508542e+00,-6.2094498086e-01,1.3161048042e+00,-4.0601307813e-01,1.4036494469e+00,1.0860234034e+00
4.2169650343e-02,1.1284984201e+00,-4.9019428036e-01,1.2439784694e+00,-3.9068243680e-01,1.4039339897e+00,1.1822508723e+00
4.4668359215e-02,1.1775405471e+00,-5.6397144669e-01,1.2553995680e+00,-5.1165531908e-01,1.4782424059e+00,1.2340226008e+00
5.3088444423e-02,9.4684711827e-01,-5.7142257931e-01,1.2021649530e+00,-3.6355145915e-01,1.2558163650e+00,1.1097908132e+00
5.6234132519e-02,7.0324362942e-01,-5.0015615281e-01,1.0852272175e+00,-3.8559952818e-01,1.1594722530e+00,1.1614392157e+00
6.3095734448e-02,5.6884936964e-01,-5.8945783272e-01,1.1788219925e+00,-6.3280779059e-01,1.1536898570e+00,1.0790639962e+00
7.4989420933e-02,7.1874914466e-01,-4.4530331237e-01,9.9585738219e-01,-6.2279963524e-01,1.2166170719e+00,7.2252875997e-01
8.9125093813e-02,6.2397573847e-01,-5.8260595289e-01,7.1715551833e-01,-6.1457099815e-01,1.1149395223e+00,5.6080136132e-01
1.0000000000e-01,6.9738137501e-01,-7.1723020190e-01,8.0512243106e-01,-5.7785185076e-01,1.0583730635e+00,4.5911147501e-01
1.0592537252e-01,4.8391381456e-01,-7.0667439778e-01,8.0609059277e-01,-5.1437423697e-01,1.2180673591e+00,4.0272657352e-01
1.2589254118e-01,5.0302124953e-01,-8.0746743757e-01,8.9703469299e-01,-6.2982572992e-01,1.0206392991e+00,3.6785378803e-01
1.3335214322e-01,5.1168240597e-01,-1.0903196688e+00,7.2603670938e-01,-5.4075808243e-01,9.5876742038e-01,2.9651361219e-01
1.4962356561e-01,4.4367246510e-01,-1.0788824439e+00,6.3006107420e-01,-5.8537569554e-01,8.9100470882e-01,-1.1337543362e-01
1.7782794100e-01,5.8140697923e-01,-1.0410910960e+00,9.5737058034e-01,-4.1932762109e-01,7.9882687585e-01,-2.5079007883e-02
2.1134890398e-01,4.5740017733e-01,-1.1780957684e+00,1.1246664587e+00,-3.1104330294e-01,8.8861339450e-01,3.2530601128e-01
2.3713737057e-01,4.2091111886e-01,-1.1877222844e+00,9.0904841980e-01,-2.5166622797e-01,1.0254886791e+00,2.8451106916e-01
2.5118864315e-01,3.2616691982e-01,-1.2108592428e+00,6.7969925544e-01,-7.0802929707e-01,1.2040663707e+00,3.0490436924e-01
2.9853826189e-01,2.9095310869e-01,-1.4702722892e+00,4.4471118411e-01,-7.2581434741e-01,9.9778349325e-01,-6.7916078992e-01
3.1622776602e-01,4.3102648288e-01,-1.5067315632e+00,5.5207795197e-01,-6.3728685721e-01,1.1529853430e+00,-5.4703483291e-01
3.5481338923e-01,3.3250978441e-01,-1.6286575767e+00,7.8830602670e-01,9.4193337004e-02,1.0448631437e+00,-4.2528605177e-01
4.2169650343e-01,9.8263430163e-01,-1.0798702012e+00,2.1012382739e-01,3.6389100529e-02,4.8532739833e-01,-6.9894013218e-01
5.0118723363e-01,1.0794215563e+00,-1.2248265396e+00,5.0763787785e-01,-3.2844799048e-01,8.9444104893e-01,-7.5051514005e-01
5.6234132519e-01,2.2925030876e-01,-6.4314295608e-01,7.0574495886e-01,-3.6393117808e-01,4.8935784900e-01,-8.1662891914e-01
5.9566214353e-01,1.7815148714e-01,-3.2749587689e-01,7.9262987911e-01,-3.4881645832e-01,8.7647680177e-01,-9.3984967073e-01
7.0794578438e-01,5.1594621083e-02,-9.6348914052e-01,-1.8641932555e-01,-2.2242417243e-01,1.4469405009e+00,-4.9758910456e-01
7.4989420933e-01,3.9647850746e-02,-1.1006673654e+00,1.0628817247e-01,1.4958557306e-02,1.9262535737e+00,-6.9114031230e-01
8.4139514165e-01,6.2715111481e-02,-8.9317986647e-01,5.7140919214e-01,4.0454357298e-01,9.4470343892e-01,-2.7680347462e-01
1.0000000000e+00,4.5338878153e-01,-9.7467482857e-01,7.1175709132e-01,1.1340986937e-03,2.2484773671e-01,-4.3334473879e-01


==> Python/data/paths_g1.csv <==
t,x1,x2,x3,x4,x5,x6
1.0000000000e-06,1.0200956504e+00,-9.8162574013e-01,-9.7898682415e-01,1.0252627639e+00,1.0213001140e+00,1.0183455173e+00
1.1885022274e-06,1.0201534831e+00,-9.8135930522e-01,-9.7835393314e-01,1.0243880277e+00,1.0212763205e+00,1.0187408907e+00
1.3335214322e-06,1.0206214673e+00,-9.8108793785e-01,-9.7852408672e-01,1.0245838206e+00,1.0203554243e+00,1.0186468275e+00
1.4125375446e-06,1.0201204426e+00,-9.8127962074e-01,-9.7832973218e-01,1.0245640885e+00,1.0203368039e+00,1.0188934802e+00
1.6788040181e-06,1.0208789997e+00,-9.8090618868e-01,-9.7848448590e-01,1.0239643889e+00,1.0209809138e+00,1.0203990195e+00
1.7782794100e-06,1.0211108123e+00,-9.8144032540e-01,-9.7766308864e-01,1.0245686613e+00,1.0210789255e+00,1.0208278818e+00
1.9952623150e-06,1.0206963874e+00,-9.8199898320e-01,-9.7768819561e-01,1.0234214415e+00,1.0211491643e+00,1.0200928087e+00
2.3713737057e-06,1.0197426364e+00,-9.8125561222e-01,-9.7727039352e-01,1.0228381274e+00,1.0217796643e+00,1.0207218019e+00
2.8183829313e-06,1.0178392720e+00,-9.8114099664e-01,-9.7649730386e-01,1.0237317581e+00,1.0224904096e+00,1.0218131381e+00
3.1622776602e-06,1.0179907751e+00,-9.8038875598e-01,-9.7645318885e-01,1.0218092641e+00,1.0231198066e+00,1.0213205651e+00
3.3496543916e-06,1.0178904598e+00,-9.8111515941e-01,-9.7662281040e-01,1.0215759659e+00,1.0238689481e+00,1.0213565653e+00
3.9810717055e-06,1.0181530494e+00,-9.8008130150e-01,-9.7642908115e-01,1.0221370232e+00,1.0255378950e+00,1.0201204901e+00
4.2169650343e-06,1.0169580438e+00,-9.8052209199e-01,-9.7748765014e-01,1.0212178108e+00,1.0255905781e+00,1.0193231125e+00
4.7315125896e-06,1.0171696870e+00,-9.8110153379e-01,-9.7564373627e-01,1.0207337749e+00,1.0235584235e+00,1.0191611446e+00
5.6234132519e-06,1.0164560644e+00,-9.8135443196e-01,-9.7498578186e-01,1.0207699671e+00,1.0215186407e+00,1.0165491770e+00
6.6834391757e-06,1.0170455670e+00,-9.8392158473e-01,-9.7597488086e-01,1.0214614573e+00,1.0209649142e+00,1.0150308325e+00
7.4989420933e-06,1.0190342796e+00,-9.8480853379e-01,-9.7676843183e-01,1.0224710395e+00,1.0211970790e+00,1.0186031330e+00
7.9432823472e-06,1.0178800622e+00,-9.8438376905e-01,-9.7620640714e-01,1.0215088497e+00,1.0213880671e+00,1.0183509482e+00
9.4406087629e-06,1.0154685338e+00,-9.8393089810e-01,-9.7890876543e-01,1.0200228630e+00,1.0192982186e+00,1.0155753517e+00
1.0000000000e-05,1.0160819336e+00,-9.8487894881e-01,-9.7842747547e-01,1.0195272341e+00,1.0185814476e+00,1.0153510875e+00
1.1220184543e-05,1.0184105922e+00,-9.8219720333e-01,-9.7837451592e-01,1.0188088580e+00,1.0201341987e+00,1.0148805029e+00
1.3335214322e-05,1.0203359214e+00,-9.8005448443e-01,-9.7997298479e-01,1.0172537922e+00,1.0167134857e+00,1.0161653008e+00
1.5848931925e-05,1.0240258841e+00,-9.8382274499e-01,-9.8338920369e-01,1.0183427465e+00,1.0208148186e+00,1.0172108466e+00
1.7782794100e-05,1.0216767638e+00,-9.8603372036e-01,-9.8401962141e-01,1.0184327245e+00,1.0188332922e+00,1.0182776860e+00
1.8836490895e-05,1.0255291765e+00,-9.8504619153e-01,-9.8404787596e-01,1.0183969737e+00,1.0171353689e+00,1.0187395297e+00
2.2387211386e-05,1.0234826031e+00,-9.8862943315e-01,-9.8469435781e-01,1.0208457877e+00,1.0124469248e+00,1.0144737327e+00
2.3713737057e-05,1.0231409005e+00,-9.9087390191e-01,-9.8485885779e-01,1.0206143393e+00,1.0113025810e+00,1.0149556424e+00
2.6607250598e-05,1.0181200419e+00,-9.9527311713e-01,-9.8843927509e-01,1.0229082987e+00,1.0111107613e+00,1.0136259964e+00
3.1622776602e-05,1.0196609818e+00,-9.9160081837e-01,-9.9261290663e-01,1.0239559582e+00,1.0066674435e+00,1.0156424886e+00
3.7583740429e-05,1.0197535524e+00,-9.9064902880e-01,-9.9272216670e-01,1.0212940437e+00,1.0034981134e+00,1.0191015197e+00
4.2169650343e-05,1.0228577729e+00,-9.9480403322e-01,-9.9343362682e-01,1.0260773141e+00,9.9615633349e-01,1.0194152896e+00
4.4668359215e-05,1.0230841232e+00,-9.9502611468e-01,-9.9251649247e-01,1.0299269691e+00,9.9978126410e-01,1.0193146992e+00
5.3088444423e-05,1.0280855554e+00,-9.9782753957e-01,-9.9373842414e-01,1.0244674816e+00,9.9853747417e-01,1.0191285503e+00
5.6234132519e-05,1.0251942984e+00,-9.9771377791e-01,-9.9467897719e-01,1.0262714600e+00,1.0018809648e+00,1.0179678942e+00
6.3095734448e-05,1.0196340701e+00,-9.9192898090e-01,-1.0068394016e+00,1.0255495637e+00,1.0077950037e+00,1.0256905774e+00
7.4989420933e-05,1.0164910018e+00,-9.9500835247e-01,-1.0206622220e+00,1.0232943368e+00,1.0060457794e+00,1.0217062462e+00
8.9125093813e-05,1.0161022607e+00,-1.0102075399e+00,-1.0180084878e+00,1.0302916322e+00,1.0128508762e+00,1.0226755768e+00
1.0000000000e-04,1.0113041226e+00,-1.0124773741e+00,-1.0070253586e+00,1.0249432531e+00,1.0056022877e+00,1.0267441543e+00
1.0592537252e-04,1.0112747335e+00,-1.0177730296e+00,-1.0045422200e+00,1.0210538705e+00,1.0052484408e+00,1.0227359302e+00
1.2589254118e-04,1.0176847124e+00,-1.0062409925e+00,-1.0085502131e+00,1.0227290171e+00,1.0016528982e+00,1.0290081855e+00
1.3335214322e-04,1.0169467483e+00,-1.0076118247e+00,-1.0079893616e+00,1.0188426377e+00,1.0055044235e+00,1.0319695277e+00
1.4962356561e-04,1.0118154311e+00,-1.0091553096e+00,-1.0138778378e+00,1.0150989080e+00,1.0149155969e+00,1.0285757512e+00
1.7782794100e-04,1.0193411346e+00,-1.0142639300e+00,-1.0133422878e+00,1.0001536975e+00,1.0307054811e+00,1.0213493059e+00
2.1134890398e-04,1.0191633273e+00,-1.0197450465e+00,-1.0160869397e+00,9.9957154271e-01,1.0281014676e+00,1.0195123945e+00
2.3713737057e-04,1.0147155122e+00,-1.0192483869e+00,-1.0086846264e+00,9.8999863185e-01,1.0399426507e+00,1.0239527898e+00
2.5118864315e-04,1.0110253191e+00,-1.0211258980e+00,-1.0186217561e+00,9.8640544565e-01,1.0353912586e+00,1.0221697860e+00
2.9853826189e-04,1.0109340488e+00,-1.0229826811e+00,-1.0144459895e+00,9.8144186745e-01,1.0298270372e+00,1.0297080663e+00
3.1622776602e-04,9.9710547570e-01,-1.0284499413e+00,-1.0183997543e+00,9.8234837054e-01,1.0258752755e+00,1.0138803112e+00
3.5481338923e-04,9.9807895388e-01,-1.0312754264e+00,-1.0119190541e+00,9.7325041990e-01,1.0253743929e+00,1.0073522306e+00
4.2169650343e-04,1.0155319524e+00,-1.0266582468e+00,-1.0002720096e+00,9.7465770738e-01,1.0399416448e+00,9.8938094823e-01
5.0118723363e-04,1.0067359147e+00,-1.0141182134e+00,-1.0043061181e+00,9.8184707144e-01,1.0392960278e+00,9.8858397728e-01
5.6234132519e-04,1.0081840826e+00,-1.0124763986e+00,-1.0034119513e+00,9.8742586523e-01,1.0110114706e+00,9.7890988917e-01
5.9566214353e-04,1.0006136986e+00,-1.0133588597e+00,-1.0023862907e+00,9.9598990331e-01,1.0325524188e+00,9.7723732077e-01
7.0794578438e-04,1.0077856199e+00,-1.0354383991e+00,-1.0061308358e+00,1.0108734956e+00,1.0282807511e+00,9.4420334254e-01
7.4989420933e-04,9.9672250378e-01,-1.0489074638e+00,-1.0155938921e+00,1.0123069554e+00,1.0352627643e+00,9.4336783921e-01
8.4139514165e-04,1.0107755431e+00,-1.0333819769e+00,-1.0221580207e+00,1.0180199353e+00,1.0427704574e+00,9.2209278223e-01
1.0000000000e-03,1.0158249168e+00,-1.0301536391e+00,-1.0450897667e+00,9.9432171072e-01,1.0175496421e+00,9.3253610282e-01
1.1885022274e-03,1.0362663254e+00,-1.0250926664e+00,-1.0164221190e+00,9.7452598355e-01,1.0081703408e+00,9.2320057147e-01
1.3335214322e-03,1.0421033524e+00,-1.0048040153e+00,-1.0436425678e+00,9.7575158037e-01,9.9617536948e-01,9.2265406925e-01
1.4125375446e-03,1.0615828368e+00,-1.0222770101e+00,-1.0541867413e+00,9.6845555224e-01,9.7713282872e-01,9.1695540512e-01
1.6788040181e-03,1.0336249835e+00,-1.0716737476e+00,-1.0625125363e+00,9.7034352856e-01,9.6281134602e-01,9.1592049596e-01
1.7782794100e-03,1.0461737504e+00,-1.0835372174e+00,-1.0552267191e+00,9.7613204891e-01,9.7013598287e-01,9.0525059743e-01
1.9952623150e-03,1.0357632410e+00,-1.0846921172e+00,-1.0657655921e+00,9.9093549605e-01,9.6173908905e-01,9.1735820113e-01
2.3713737057e-03,1.0908003725e+00,-1.0816670662e+00,-1.0379480307e+00,9.7138838913e-01,9.3464897719e-01,9.1327152169e-01
2.8183829313e-03,1.1128226024e+00,-1.0743902594e+00,-1.0665508372e+00,9.7624566164e-01,9.7677043862e-01,9.3077884965e-01
3.1622776602e-03,1.0702658121e+00,-1.1064506573e+00,-1.0739008315e+00,9.8366766992e-01,9.6746154691e-01,9.2563709756e-01
3.3496543916e-03,1.0608369900e+00,-1.1403103830e+00,-1.0647994772e+00,9.8111133199e-01,9.2817413692e-01,9.0414345463e-01
3.9810717055e-03,1.0120807155e+00,-1.1029794569e+00,-1.0428381362e+00,9.7446547046e-01,9.0931920078e-01,9.5061055190e-01
4.2169650343e-03,1.0164790054e+00,-1.1147374215e+00,-1.0577223705e+00,9.5848361612e-01,8.9228927301e-01,9.6778192717e-01
4.7315125896e-03,1.0007354133e+00,-1.1082348459e+00,-1.0542391037e+00,9.0891048034e-01,8.9304243028e-01,9.6875704909e-01
5.6234132519e-03,9.9093843330e-01,-1.0795308691e+00,-1.0299293319e+00,9.3413507295e-01,8.5601173254e-01,9.6811515157e-01
6.6834391757e-03,9.2971544144e-01,-1.0882879034e+00,-1.0585042606e+00,1.0010352193e+00,8.8221197888e-01,9.3457354438e-01
7.4989420933e-03,8.9680294441e-01,-1.1164133488e+00,-9.9355805767e-01,1.0626816372e+00,8.7047606250e-01,9.1150561696e-01
7.9432823472e-03,8.7568502178e-01,-1.0723050176e+00,-1.0000413438e+00,1.0608973061e+00,8.3560163717e-01,9.0963789823e-01
9.4406087629e-03,8.1025924282e-01,-1.0681132886e+00,-1.0052944177e+00,1.0971268583e+00,7.3064918559e-01,8.7933206412e-01
1.0000000000e-02,7.7812079879e-01,-1.0581165125e+00,-9.9481614662e-01,1.0965712506e+00,7.6823910101e-01,8.2110414254e-01
1.1220184543e-02,8.7655246793e-01,-1.0101959362e+00,-9.9908913886e-01,1.0981656331e+00,7.6055835373e-01,7.7562084608e-01
1.3335214322e-02,9.2898928007e-01,-1.0088181706e+00,-1.0767793109e+00,1.0652514606e+00,7.9401429065e-01,8.0966417251e-01
1.5848931925e-02,8.7229915276e-01,-1.1344744308e+00,-1.1640725235e+00,9.0354273409e-01,6.3391832028e-01,8.6324771957e-01
1.7782794100e-02,9.0507764071e-01,-1.0983498249e+00,-1.1916904485e+00,8.9858431539e-01,6.0330183274e-01,8.3470991831e-01
1.8836490895e-02,9.3172535667e-01,-1.1081755644e+00,-1.2948658723e+00,9.4593563896e-01,6.5839294609e-01,8.1931421856e-01
2.2387211386e-02,8.4446234917e-01,-1.0292482731e+00,-1.1648909358e+00,9.9354152985e-01,6.1448901514e-01,8.5677094257e-01
2.3713737057e-02,8.2912685358e-01,-1.0045456015e+00,-1.1544297004e+00,9.9876233609e-01,7.2429900173e-01,7.9335522536e-01
2.6607250598e-02,9.2968035390e-01,-9.8099464073e-01,-1.1074395269e+00,9.9846332388e-01,8.3466070711e-01,8.0084597150e-01
3.1622776602e-02,8.6347889255e-01,-8.8862913971e-01,-1.1305428478e+00,1.0236369730e+00,9.0150827469e-01,7.3935971862e-01
3.7583740429e-02,6.8607637507e-01,-7.9841600878e-01,-1.1669281719e+00,8.4503889817e-01,8.1243136033e-01,6.9867989818e-01
4.2169650343e-02,6.4329416024e-01,-8.0498582638e-01,-1.1983044912e+00,8.9617248710e-01,7.7612573918e-01,7.0639066834e-01
4.4668359215e-02,7.8361582543e-01,-7.8030648658e-01,-1.1590921101e+00,7.7985965835e-01,8.0098800919e-01,6.2506241196e-01
5.3088444423e-02,7.8823098091e-01,-6.7030044077e-01,-1.0078465481e+00,8.7908596938e-01,4.7961866761e-01,5.1496546873e-01
5.6234132519e-02,7.1297768462e-01,-6.8106252972e-01,-1.0829560665e+00,7.7403869435e-01,2.9866589571e-01,5.7543226993e-01
6.3095734448e-02,7.9849537600e-01,-7.3237554633e-01,-1.2269788480e+00,8.3467797199e-01,2.9596554713e-01,3.7194412014e-01
7.4989420933e-02,5.5268321747e-01,-1.0419932731e+00,-1.3504280227e+00,9.4154830214e-01,4.3960105162e-01,4.6350383194e-01
8.9125093813e-02,6.4796689604e-01,-1.0418042724e+00,-1.3795072490e+00,7.7581446316e-01,5.4965136084e-01,4.9051781697e-01
1.0000000000e-01,9.4950836761e-01,-9.3150910869e-01,-1.3232434591e+00,1.0419045514e+00,5.3412782028e-01,6.6942815945e-01
1.0592537252e-01,9.7480942258e-01,-9.9227339995e-01,-1.1561518706e+00,1.1110410205e+00,5.6078985020e-01,5.6415210565e-01
1.2589254118e-01,8.5146603102e-01,-6.3540057483e-01,-1.2069362587e+00,1.4874042724e+00,6.3593145757e-01,7.3819493425e-01
1.3335214322e-01,1.0224652115e+00,-6.9740147936e-01,-1.1187801289e+00,1.2475672998e+00,6.6050795395e-01,6.1245653258e-01
1.4962356561e-01,8.0202728349e-01,-5.9199613822e-01,-1.1056251912e+00,9.2590716422e-01,7.4342003226e-01,9.2294888055e-01
1.7782794100e-01,1.0084924075e+00,-6.5084399467e-01,-1.1489080524e+00,6.0213243337e-01,9.4132997887e-01,8.8901681053e-01
2.1134890398e-01,9.8555001157e-01,-4.6170733654e-01,-1.3678878013e+00,7.2203190797e-01,7.1747690702e-01,7.3750173990e-01
2.3713737057e-01,9.8641491351e-01,-2.2683849522e-01,-1.3006824535e+00,8.0780151073e-01,1.0566215610e+00,6.5893796811e-01
2.5118864315e-01,1.0141839104e+00,-2.7021531469e-01,-1.2471258013e+00,5.0745136828e-01,1.1252271837e+00,8.2442590066e-01
2.9853826189e-01,8.2228565014e-01,-1.4180607432e-01,-1.1553265360e+00,5.0485798120e-01,1.5447276670e+00,8.9640891661e-01
3.1622776602e-01,4.7586901907e-01,8.7790843374e-02,-1.0620862174e+00,2.3807201447e-01,1.2993988079e+00,1.0990109793e+00
3.5481338923e-01,1.4998646401e-01,4.3750269789e-01,-1.3736549704e+00,3.9731596502e-01,1.6411689666e+00,1.1335259323e+00
4.2169650343e-01,3.2789304847e-01,4.4864068725e-01,-7.6718772541e-01,4.5343060533e-01,1.2288731233e+00,5.4195066447e-01
5.0118723363e-01,6.5390750275e-01,1.0606697921e-03,-6.5063446679e-01,5.8544692058e-01,7.0938416205e-01,5.3506831655e-03
5.6234132519e-01,1.3417908106e+00,1.5344521798e-02,-5.7327190779e-01,8.0517200164e-01,1.5502918560e-01,3.0731811967e-02
5.9566214353e-01,1.5698463018e+00,5.1891173367e-01,-5.9705505739e-01,8.3920160307e-01,6.2292865218e-01,8.8268710639e-02
7.0794578438e-01,1.3547449822e+00,5.2013481766e-01,2.6723454794e-02,1.4436448339e+00,2.2696481019e-01,6.8134676344e-01
7.4989420933e-01,1.2702278415e+00,4.4561502026e-01,2.5539108844e-01,1.0513031228e+00,5.7688271559e-01,5.8705649229e-01
8.4139514165e-01,1.1369089161e+00,3.3631742191e-01,1.6433733982e-01,5.3687624052e-01,8.7406041287e-01,8.0132965171e-01
1.0000000000e+00,1.3427412182e+00,9.5908310122e-01,-2.1283557622e-01,2.0472052866e-01,6.9373563094e-01,8.7903519761e-01


==> Python/data/rates.csv <==
t,g025,g050,g075,crit
1.0000000000e+00,7.8987476722e-01,7.6523073508e-01,7.8636146909e-01,7.5893193250e-01
8.4139514165e-01,7.3304642538e-01,7.2303362739e-01,7.3800980617e-01,7.1402902968e-01
7.4989420933e-01,7.2512022330e-01,6.9694906342e-01,7.1996968527e-01,6.9044961277e-01
7.0794578438e-01,6.9620581010e-01,6.8131338687e-01,6.9425446835e-01,6.8215441079e-01
5.9566214353e-01,6.4447625623e-01,6.4323347367e-01,6.5423139350e-01,6.4028387624e-01
5.6234132519e-01,6.2107413332e-01,6.2441883072e-01,6.3754383104e-01,6.2740191886e-01
5.0118723363e-01,6.0187167332e-01,5.9447131273e-01,6.0652658371e-01,6.0458786123e-01
4.2169650343e-01,5.5815180738e-01,5.5194449060e-01,5.5535018283e-01,5.6644615946e-01
3.5481338923e-01,5.2162860828e-01,5.1844846244e-01,5.1514136733e-01,5.2661922707e-01
3.1622776602e-01,4.9118601990e-01,4.9469967696e-01,4.9909087713e-01,5.0712392311e-01
2.9853826189e-01,4.8333065219e-01,4.7974954949e-01,4.8525863177e-01,4.8943851360e-01
2.5118864315e-01,4.4422066700e-01,4.4731870135e-01,4.4866430086e-01,4.5222611844e-01
2.3713737057e-01,4.2961796504e-01,4.3818107703e-01,4.3554587208e-01,4.3882480026e-01
2.1134890398e-01,4.1110716872e-01,4.1782576304e-01,4.1780639488e-01,4.1927258208e-01
1.7782794100e-01,3.8227254915e-01,3.8314199203e-01,3.8120670502e-01,3.8441579742e-01
1.4962356561e-01,3.5361810146e-01,3.4868299432e-01,3.5256785625e-01,3.5508307531e-01
1.3335214322e-01,3.4036707270e-01,3.3563784244e-01,3.3321907226e-01,3.3991884938e-01
1.2589254118e-01,3.2814657623e-01,3.2753927179e-01,3.2101195714e-01,3.2942385006e-01
1.0592537252e-01,3.0601372286e-01,3.0413943226e-01,2.9781996574e-01,3.0486279993e-01
1.0000000000e-01,2.9507622128e-01,2.9739369917e-01,2.9018964962e-01,2.9574772392e-01
8.9125093813e-02,2.7883517231e-01,2.8329560862e-01,2.7141574049e-01,2.8137888718e-01
7.4989420933e-02,2.5510868133e-01,2.6014690252e-01,2.5382575456e-01,2.6091557430e-01
6.3095734448e-02,2.3949290785e-01,2.3526039874e-01,2.3124390210e-01,2.3645021793e-01
5.6234132519e-02,2.2300550033e-01,2.2177315271e-01,2.1822095556e-01,2.2166973620e-01
5.3088444423e-02,2.1739839118e-01,2.1657480969e-01,2.1238700688e-01,2.1761553059e-01
4.4668359215e-02,2.0119063312e-01,2.0206791838e-01,1.9322229592e-01,2.0141621037e-01
4.2169650343e-02,1.9634387248e-01,1.9622552297e-01,1.8831838202e-01,1.9659326414e-01
3.7583740429e-02,1.8435067917e-01,1.8530015082e-01,1.7783612235e-01,1.8532453235e-01
3.1622776602e-02,1.6958724589e-01,1.6918527777e-01,1.6423056383e-01,1.7025562128e-01
2.6607250598e-02,1.5457660447e-01,1.5836546425e-01,1.5057588368e-01,1.5469219468e-01
2.3713737057e-02,1.4614873601e-01,1.4815435795e-01,1.4388235411e-01,1.4723098835e-01
2.2387211386e-02,1.4211491132e-01,1.4158797633e-01,1.4154942762e-01,1.4191879900e-01
1.8836490895e-02,1.2998990562e-01,1.3343078241e-01,1.2748620524e-01,1.3074200733e-01
1.7782794100e-02,1.2782108840e-01,1.2841343464e-01,1.2297233991e-01,1.2890949596e-01
1.5848931925e-02,1.1897658808e-01,1.2334863667e-01,1.1635293400e-01,1.2174620158e-01
1.3335214322e-02,1.0993182309e-01,1.1193832468e-01,1.0869573319e-01,1.1180620097e-01
1.1220184543e-02,1.0170525404e-01,1.0297736999e-01,1.0046249093e-01,1.0116199383e-01
1.0000000000e-02,9.5782430604e-02,9.5295416888e-02,9.6159559444e-02,9.6571383600e-02
9.4406087629e-03,9.2372585825e-02,9.3791407135e-02,9.2242790961e-02,9.3990497279e-02
7.9432823472e-03,8.5172590794e-02,8.6180282174e-02,8.4835063308e-02,8.6551186429e-02
7.4989420933e-03,8.2746456769e-02,8.4668232211e-02,8.3289385555e-02,8.3334521188e-02
6.6834391757e-03,7.7112540165e-02,7.9247977972e-02,7.8080794551e-02,7.9613789666e-02
5.6234132519e-03,7.1433711776e-02,7.3286888863e-02,7.2226502069e-02,7.3683274599e-02
4.7315125896e-03,6.5439505833e-02,6.5907449273e-02,6.5807286933e-02,6.7474947793e-02
4.2169650343e-03,6.2193025868e-02,6.2875019389e-02,6.2092300592e-02,6.4605406821e-02
3.9810717055e-03,5.9629773081e-02,6.0260342208e-02,6.0578088000e-02,6.2116538643e-02
3.3496543916e-03,5.4666720285e-02,5.5845056917e-02,5.5606523228e-02,5.7214674558e-02
3.1622776602e-03,5.3421132398e-02,5.3580277003e-02,5.3807793966e-02,5.5804042878e-02
2.8183829313e-03,5.0172904927e-02,5.0492953973e-02,5.0940113005e-02,5.3690963690e-02
2.3713737057e-03,4.5760330118e-02,4.6223883193e-02,4.6608092162e-02,4.9119694218e-02
1.9952623150e-03,4.1950090986e-02,4.2765464242e-02,4.2707586692e-02,4.5938170391e-02
1.7782794100e-03,3.9609094976e-02,4.0416641532e-02,4.0600606044e-02,4.3022548937e-02
1.6788040181e-03,3.8340899201e-02,3.8961176536e-02,3.9365166579e-02,4.1620808419e-02
1.4125375446e-03,3.5316002442e-02,3.5998128011e-02,3.6459870241e-02,3.8352068352e-02
1.3335214322e-03,3.4173294465e-02,3.5340624179e-02,3.5493794701e-02,3.7213805763e-02
1.1885022274e-03,3.2285178646e-02,3.2945541091e-02,3.3750336977e-02,3.5388177578e-02
1.0000000000e-03,2.9555304083e-02,3.0010054863e-02,3.1382773041e-02,3.3192761893e-02
8.4139514165e-04,2.7010230571e-02,2.8143759000e-02,2.8549046315e-02,3.1140002320e-02
7.4989420933e-04,2.5737813793e-02,2.5816001602e-02,2.7454858891e-02,2.9765575879e-02
7.0794578438e-04,2.4977864762e-02,2.4895876729e-02,2.6562775705e-02,2.9441641877e-02
5.9566214353e-04,2.2745807295e-02,2.3327778674e-02,2.4132107510e-02,2.7677293094e-02
5.6234132519e-04,2.2424689655e-02,2.2718927130e-02,2.3157758087e-02,2.7078058292e-02
5.0118723363e-04,2.1276550879e-02,2.1540223146e-02,2.2354563034e-02,2.6314253619e-02
4.2169650343e-04,1.9452630921e-02,1.9435217468e-02,2.0520647849e-02,2.4779077153e-02
3.5481338923e-04,1.7820942882e-02,1.8151337132e-02,1.8786722448e-02,2.3524599675e-02
3.1622776602e-04,1.7008659979e-02,1.7255570930e-02,1.7745716357e-02,2.2781447975e-02
2.9853826189e-04,1.6430530473e-02,1.6723333985e-02,1.7339536773e-02,2.2846551880e-02
2.5118864315e-04,1.5154735494e-02,1.5415742336e-02,1.5871954073e-02,2.1977661158e-02
2.3713737057e-04,1.4743714805e-02,1.4780946851e-02,1.5451916631e-02,2.1551383161e-02
2.1134890398e-04,1.4053475711e-02,1.4167609540e-02,1.4592421396e-02,2.1173005720e-02
1.7782794100e-04,1.2728104047e-02,1.3002630274e-02,1.3308434988e-02,2.0972623605e-02
1.4962356561e-04,1.1736496423e-02,1.1691343334e-02,1.2145882291e-02,2.0488510129e-02
1.3335214322e-04,1.0992946494e-02,1.1151093347e-02,1.1626763980e-02,2.0404096948e-02
1.2589254118e-04,1.0687892352e-02,1.0811551969e-02,1.1219486401e-02,2.0446853333e-02
1.0592537252e-04,9.7168621612e-03,9.8546891320e-03,1.0641330823e-02,2.0040985544e-02
1.0000000000e-04,9.3715927385e-03,9.6044403529e-03,1.0318029653e-02,2.0169639842e-02
8.9125093813e-05,8.9515570919e-03,9.0900346594e-03,9.6750771528e-03,2.0164557293e-02
7.4989420933e-05,8.2614584250e-03,8.2818441476e-03,8.9509300598e-03,2.0199619176e-02
6.3095734448e-05,7.5324413604e-03,7.6600183392e-03,8.2927033793e-03,2.0124315201e-02
5.6234132519e-05,7.1210273300e-03,7.1340306014e-03,7.8066647990e-03,2.0123445317e-02
5.3088444423e-05,6.9468649045e-03,6.9433950898e-03,7.5709021397e-03,2.0092404337e-02
4.4668359215e-05,6.2656269729e-03,6.3999559865e-03,7.0718504503e-03,2.0054478015e-02
4.2169650343e-05,6.1122752477e-03,6.1849134826e-03,6.9554010927e-03,2.0103770504e-02
3.7583740429e-05,5.7544659896e-03,5.7727454446e-03,6.4469772251e-03,2.0014930451e-02
3.1622776602e-05,5.4060645493e-03,5.3785336526e-03,5.9867239013e-03,1.9960698854e-02
2.6607250598e-05,4.9170812062e-03,4.9883635372e-03,5.5389983673e-03,1.9974687278e-02
2.3713737057e-05,4.6862180315e-03,4.7817630412e-03,5.2560506369e-03,1.9950183333e-02
2.2387211386e-05,4.5581258793e-03,4.5807397914e-03,5.1655579545e-03,1.9924264515e-02
1.8836490895e-05,4.1586519185e-03,4.1812091257e-03,4.8742298125e-03,1.9991462210e-02
1.7782794100e-05,4.0247145287e-03,4.0595668622e-03,4.6972741423e-03,1.9912353750e-02
1.5848931925e-05,3.7618079800e-03,3.8692409399e-03,4.4367727684e-03,2.0020395392e-02
1.3335214322e-05,3.4839886862e-03,3.5745465870e-03,4.2196156844e-03,1.9982483447e-02
1.1220184543e-05,3.1947245368e-03,3.2465170172e-03,3.8600001373e-03,2.0042176682e-02
1.0000000000e-05,3.0604637053e-03,3.0792747215e-03,3.7297795722e-03,1.9920815788e-02
9.4406087629e-06,2.9436264894e-03,3.0000974737e-03,3.6564555063e-03,1.9932573957e-02
7.9432823472e-06,2.7087163915e-03,2.7501659888e-03,3.3613393167e-03,1.9958958234e-02
7.4989420933e-06,2.6332330520e-03,2.6371236646e-03,3.2765578838e-03,1.9965565476e-02
6.6834391757e-06,2.4967354033e-03,2.4759257228e-03,3.1723381283e-03,1.9973288624e-02
5.6234132519e-06,2.2683455876e-03,2.2654821808e-03,2.9821990029e-03,2.0027312062e-02
4.7315125896e-06,2.0897212723e-03,2.1223151313e-03,2.8120042177e-03,2.0055856364e-02
4.2169650343e-06,1.9689689585e-03,1.9854588440e-03,2.6634296153e-03,2.0021158338e-02
3.9810717055e-06,1.8856550751e-03,1.9188206861e-03,2.6276120131e-03,1.9976931501e-02
3.3496543916e-06,1.7671969412e-03,1.7694928615e-03,2.4792656022e-03,2.0012474967e-02
3.1622776602e-06,1.7139956453e-03,1.6907424563e-03,2.4361703689e-03,1.9992524625e-02
2.8183829313e-06,1.6141075185e-03,1.6060676947e-03,2.3459229716e-03,1.9996948184e-02
2.3713737057e-06,1.5126447363e-03,1.5066182342e-03,2.2084596691e-03,1.9985913446e-02
1.9952623150e-06,1.3753591994e-03,1.3400898165e-03,2.0988178533e-03,1.9980955691e-02
1.7782794100e-06,1.2835924585e-03,1.2675589421e-03,2.0407006502e-03,1.9979473175e-02
1.6788040181e-06,1.2359895457e-03,1.2241531960e-03,2.0010459510e-03,1.9985913973e-02
1.4125375446e-06,1.1550558226e-03,1.1201324442e-03,1.8749172098e-03,1.9992152782e-02
1.3335214322e-06,1.1124072565e-03,1.0867680395e-03,1.8478304055e-03,1.9981886863e-02
1.1885022274e-06,1.0529185209e-03,1.0262621110e-03,1.7733004051e-03,1.9996930690e-02
1.0000000000e-06,9.7366141115e-04,9.8377724931e-04,1.6987977154e-03,1.9973560511e-02

